Polar Coding for the Large Hadron Collider: Challenges in Code Concatenation

In this work, we present a concatenated repetition-polar coding scheme that is aimed at applications requiring highly unbalanced unequal bit-error protection, such as the Beam Interlock System of the Large Hadron Collider at CERN. Even though this concatenation scheme is simple, it reveals significant challenges that may be encountered when designing a concatenated scheme that uses a polar code as an inner code, such as error correlation and unusual decision log-likelihood ratio distributions. We explain and analyze these challenges and we propose two ways to overcome them.

==> figures/data/AWGN_N128_SNR0.00_R0.50_SC_syst0_repLength11_repDecodingSoft_repType0_Quant0__Avg.dat <==
   0.0000000000000000e+00   3.6865845540540543e-01   9.3059300000000000e-01
   5.0000000000000000e-01   3.1754928378378378e-01   8.5435830000000001e-01
   1.0000000000000000e+00   2.5359471081081081e-01   7.3167079999999995e-01
   1.5000000000000000e+00   1.8259041081081082e-01   5.6687060000000000e-01
   2.0000000000000000e+00   1.1558915405405405e-01   3.8599470000000002e-01
   2.5000000000000000e+00   6.2764358108108112e-02   2.2543020000000000e-01
   3.0000000000000000e+00   2.8718627027027026e-02   1.1118760000000000e-01
   3.5000000000000000e+00   1.0891370270270271e-02   4.5804200000000003e-02
   4.0000000000000000e+00   3.4772081081081083e-03   1.5919699999999998e-02
   4.5000000000000000e+00   9.1837837837837840e-04   4.6452999999999998e-03
   5.0000000000000000e+00   2.1412162162162161e-04   1.1686000000000001e-03
   5.5000000000000000e+00   4.1658108108108111e-05   2.4540000000000000e-04
   6.0000000000000000e+00   7.8256756756756751e-06   4.4799999999999998e-05


==> figures/data/AWGN_N128_SNR0.00_R0.50_SC_syst0_repLength11_repDecodingSoft_repType0_Quant0__Crit.dat <==
   0.0000000000000000e+00   1.8001690000000001e-01
   5.0000000000000000e-01   1.4978600000000000e-01
   1.0000000000000000e+00   1.1592560000000000e-01
   1.5000000000000000e+00   8.0950300000000003e-02
   2.0000000000000000e+00   4.9973600000000000e-02
   2.5000000000000000e+00   2.6519600000000001e-02
   3.0000000000000000e+00   1.1901300000000000e-02
   3.5000000000000000e+00   4.4029000000000004e-03
   4.0000000000000000e+00   1.3971999999999999e-03
   4.5000000000000000e+00   3.5209999999999999e-04
   5.0000000000000000e+00   8.7800000000000006e-05
   5.5000000000000000e+00   1.5500000000000001e-05
   6.0000000000000000e+00   3.4999999999999999e-06


==> figures/data/AWGN_N128_SNR0.00_R0.50_SC_syst0_repLength1_repDecodingSoft_repType0_Quant0__Avg.dat <==
   0.0000000000000000e+00   2.7293045312500003e-01   7.5216459999999996e-01
   5.0000000000000000e-01   2.0581329374999999e-01   6.0224080000000002e-01
   1.0000000000000000e+00   1.3906309531250000e-01   4.3169150000000001e-01
   1.5000000000000000e+00   8.1907212500000007e-02   2.6953240000000001e-01
   2.0000000000000000e+00   4.1306834374999997e-02   1.4407719999999999e-01
   2.5000000000000000e+00   1.7522884374999999e-02   6.4914200000000005e-02
   3.0000000000000000e+00   6.1553125000000002e-03   2.4424899999999999e-02
   3.5000000000000000e+00   1.7586984374999999e-03   7.6607999999999997e-03
   4.0000000000000000e+00   4.2919687499999999e-04   2.0809000000000001e-03
   4.5000000000000000e+00   8.4618749999999993e-05   4.7130000000000002e-04
   5.0000000000000000e+00   1.6150000000000000e-05   1.0140000000000000e-04
   5.5000000000000000e+00   2.6828125000000000e-06   1.8400000000000000e-05
   6.0000000000000000e+00   4.2968750000000002e-07   3.1999999999999999e-06


==> figures/data/AWGN_N128_SNR0.00_R0.50_SC_syst0_repLength1_repDecodingSoft_repType0_Quant0__Crit.dat <==
   0.0000000000000000e+00   1.4346070000000000e-01
   5.0000000000000000e-01   1.0565180000000000e-01
   1.0000000000000000e+00   6.9790599999999994e-02
   1.5000000000000000e+00   4.0272400000000000e-02
   2.0000000000000000e+00   1.9868600000000000e-02
   2.5000000000000000e+00   8.2567999999999999e-03
   3.0000000000000000e+00   2.8812000000000000e-03
   3.5000000000000000e+00   8.2120000000000001e-04
   4.0000000000000000e+00   2.0100000000000001e-04
   4.5000000000000000e+00   4.0099999999999999e-05
   5.0000000000000000e+00   7.7999999999999999e-06
   5.5000000000000000e+00   1.1000000000000001e-06
   6.0000000000000000e+00   3.9999999999999998e-07


==> figures/data/AWGN_N128_SNR0.00_R0.50_SC_syst0_repLength5_repDecodingSoft_repType0_Quant0__Avg.dat <==
   0.0000000000000000e+00   3.2617729411764707e-01   8.4780230000000001e-01
   5.0000000000000000e-01   2.6475338382352942e-01   7.2798010000000002e-01
   1.0000000000000000e+00   1.9537087500000000e-01   5.6890110000000005e-01
   1.5000000000000000e+00   1.2792290441176471e-01   3.9393950000000000e-01
   2.0000000000000000e+00   7.2382442647058828e-02   2.3551949999999999e-01
   2.5000000000000000e+00   3.4608458823529413e-02   1.1883790000000000e-01
   3.0000000000000000e+00   1.3746410294117647e-02   5.0021099999999999e-02
   3.5000000000000000e+00   4.4629426470588233e-03   1.7394500000000000e-02
   4.0000000000000000e+00   1.1652279411764705e-03   4.9629000000000001e-03
   4.5000000000000000e+00   2.5241764705882352e-04   1.1945000000000000e-03
   5.0000000000000000e+00   4.5091176470588236e-05   2.4499999999999999e-04
   5.5000000000000000e+00   8.1955882352941184e-06   4.8800000000000000e-05
   6.0000000000000000e+00   8.6911764705882350e-07   6.2999999999999998e-06


==> figures/data/AWGN_N128_SNR0.00_R0.50_SC_syst0_repLength5_repDecodingSoft_repType0_Quant0__Crit.dat <==
   0.0000000000000000e+00   1.6681779999999999e-01
   5.0000000000000000e-01   1.3152110000000000e-01
   1.0000000000000000e+00   9.4472700000000007e-02
   1.5000000000000000e+00   6.0240900000000000e-02
   2.0000000000000000e+00   3.3239699999999997e-02
   2.5000000000000000e+00   1.5538900000000000e-02
   3.0000000000000000e+00   6.0619999999999997e-03
   3.5000000000000000e+00   1.9409000000000000e-03
   4.0000000000000000e+00   5.0290000000000003e-04
   4.5000000000000000e+00   1.1000000000000000e-04
   5.0000000000000000e+00   1.9700000000000001e-05
   5.5000000000000000e+00   4.6000000000000000e-06
   6.0000000000000000e+00   3.9999999999999998e-07


==> figures/data/AWGN_N128_SNR0.00_R0.50_SC_syst1_repLength11_repDecodingHard_repType0_Quant0__Avg.dat <==
   0.0000000000000000e+00   1.7489857432432432e-01   9.3060129999999996e-01
   5.0000000000000000e-01   1.4593326081081082e-01   8.5433910000000002e-01
   1.0000000000000000e+00   1.1300363378378378e-01   7.3142110000000005e-01
   1.5000000000000000e+00   7.9151177027027023e-02   5.6690459999999998e-01
   2.0000000000000000e+00   4.8833933783783784e-02   3.8590880000000000e-01
   2.5000000000000000e+00   2.5926978378378377e-02   2.2541649999999999e-01
   3.0000000000000000e+00   1.1627778378378379e-02   1.1115310000000000e-01
   3.5000000000000000e+00   4.3513864864864861e-03   4.5794899999999999e-02
   4.0000000000000000e+00   1.3651905405405406e-03   1.5903400000000002e-02
   4.5000000000000000e+00   3.6298513513513515e-04   4.6620000000000003e-03
   5.0000000000000000e+00   8.5094594594594598e-05   1.1890000000000000e-03
   5.5000000000000000e+00   1.6951351351351351e-05   2.5070000000000002e-04
   6.0000000000000000e+00   2.9675675675675675e-06   4.5300000000000003e-05


==> figures/data/AWGN_N128_SNR0.00_R0.50_SC_syst1_repLength11_repDecodingHard_repType0_Quant0__Crit.dat <==
   0.0000000000000000e+00   1.2092600000000000e-02
   5.0000000000000000e-01   8.0295000000000002e-03
   1.0000000000000000e+00   4.8471000000000000e-03
   1.5000000000000000e+00   2.6064000000000000e-03
   2.0000000000000000e+00   1.2160999999999999e-03
   2.5000000000000000e+00   4.7209999999999998e-04
   3.0000000000000000e+00   1.4850000000000000e-04
   3.5000000000000000e+00   3.7799999999999997e-05
   4.0000000000000000e+00   6.3999999999999997e-06
   4.5000000000000000e+00   1.3000000000000000e-06
   5.0000000000000000e+00   2.9999999999999999e-07
   5.5000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00   0.0000000000000000e+00


==> figures/data/AWGN_N128_SNR0.00_R0.50_SC_syst1_repLength11_repDecodingSoft_repType0_Quant0_LLRscaling_Avg.dat <==
   0.0000000000000000e+00   1.5256745675675676e-01   9.3053529999999995e-01
   5.0000000000000000e-01   1.2704037567567567e-01   8.5432500000000000e-01
   1.0000000000000000e+00   9.8162977027027032e-02   7.3124239999999996e-01
   1.5000000000000000e+00   6.8681485135135140e-02   5.6681669999999995e-01
   2.0000000000000000e+00   4.2312982432432429e-02   3.8593719999999998e-01
   2.5000000000000000e+00   2.2449304054054053e-02   2.2532410000000000e-01
   3.0000000000000000e+00   1.0057240540540540e-02   1.1102720000000001e-01
   3.5000000000000000e+00   3.7668554054054054e-03   4.5850599999999998e-02
   4.0000000000000000e+00   1.1758513513513513e-03   1.5820899999999999e-02
   4.5000000000000000e+00   3.1549189189189188e-04   4.6692000000000001e-03
   5.0000000000000000e+00   7.3721621621621617e-05   1.1843999999999999e-03
   5.5000000000000000e+00   1.4691891891891891e-05   2.5230000000000001e-04
   6.0000000000000000e+00   2.5810810810810810e-06   4.6999999999999997e-05


==> figures/data/AWGN_N128_SNR0.00_R0.50_SC_syst1_repLength11_repDecodingSoft_repType0_Quant0_LLRscaling_Crit.dat <==
   0.0000000000000000e+00   1.1738600000000000e-02
   5.0000000000000000e-01   7.6588000000000003e-03
   1.0000000000000000e+00   4.6267000000000001e-03
   1.5000000000000000e+00   2.4453999999999999e-03
   2.0000000000000000e+00   1.1192999999999999e-03
   2.5000000000000000e+00   4.4250000000000002e-04
   3.0000000000000000e+00   1.4040000000000000e-04
   3.5000000000000000e+00   3.6199999999999999e-05
   4.0000000000000000e+00   8.1000000000000004e-06
   4.5000000000000000e+00   1.5000000000000000e-06
   5.0000000000000000e+00   1.9999999999999999e-07
   5.5000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00   0.0000000000000000e+00


==> figures/data/AWGN_N128_SNR0.00_R0.50_SC_syst1_repLength11_repDecodingSoft_repType0_Quant0__Avg.dat <==
   0.0000000000000000e+00   1.7503525675675677e-01   9.3034200000000000e-01
   5.0000000000000000e-01   1.4597410810810810e-01   8.5368699999999997e-01
   1.0000000000000000e+00   1.1299514864864865e-01   7.3105200000000004e-01
   1.5000000000000000e+00   7.9232945945945946e-02   5.6687399999999999e-01
   2.0000000000000000e+00   4.8850743243243240e-02   3.8548800000000000e-01
   2.5000000000000000e+00   2.5955567567567568e-02   2.2533900000000001e-01
   3.0000000000000000e+00   1.1615837837837838e-02   1.1079500000000000e-01
   3.5000000000000000e+00   4.3232432432432433e-03   4.5490000000000003e-02
   4.0000000000000000e+00   1.3757567567567568e-03   1.5934000000000000e-02
   4.5000000000000000e+00   3.6586486486486487e-04   4.6959999999999997e-03
   5.0000000000000000e+00   8.5054054054054055e-05   1.2099999999999999e-03


==> figures/data/AWGN_N128_SNR0.00_R0.50_SC_syst1_repLength11_repDecodingSoft_repType0_Quant0__Crit.dat <==
   0.0000000000000000e+00   3.0223000000000000e-02
   5.0000000000000000e-01   2.1614000000000001e-02
   1.0000000000000000e+00   1.4543000000000000e-02
   1.5000000000000000e+00   8.6210000000000002e-03
   2.0000000000000000e+00   4.4819999999999999e-03
   2.5000000000000000e+00   1.9930000000000000e-03
   3.0000000000000000e+00   7.6800000000000002e-04
   3.5000000000000000e+00   2.2599999999999999e-04
   4.0000000000000000e+00   5.7000000000000003e-05
   4.5000000000000000e+00   1.2999999999999999e-05
   5.0000000000000000e+00   1.9999999999999995e-06


==> figures/data/AWGN_N128_SNR0.00_R0.50_SC_syst1_repLength1_repDecodingHard_repType0_Quant0__Avg.dat <==
   0.0000000000000000e+00   1.4334395937500000e-01   7.5175789999999998e-01
   5.0000000000000000e-01   1.0565160312499999e-01   6.0247589999999995e-01
   1.0000000000000000e+00   6.9728967187500004e-02   4.3160710000000002e-01
   1.5000000000000000e+00   4.0248860937499999e-02   2.6974690000000001e-01
   2.0000000000000000e+00   1.9875370312500001e-02   1.4393270000000000e-01
   2.5000000000000000e+00   8.2872499999999995e-03   6.4853700000000000e-02
   3.0000000000000000e+00   2.8701312500000000e-03   2.4396899999999999e-02
   3.5000000000000000e+00   8.2565312500000002e-04   7.6801999999999999e-03
   4.0000000000000000e+00   1.9747812500000000e-04   2.0530000000000001e-03
   4.5000000000000000e+00   4.0764062499999999e-05   4.8170000000000000e-04
   5.0000000000000000e+00   7.4562500000000000e-06   1.0100000000000000e-04
   5.5000000000000000e+00   1.1671875000000000e-06   1.7600000000000001e-05
   6.0000000000000000e+00   2.0781250000000000e-07   2.7000000000000000e-06


==> figures/data/AWGN_N128_SNR0.00_R0.50_SC_syst1_repLength1_repDecodingHard_repType0_Quant0__Crit.dat <==
   0.0000000000000000e+00   1.4326980000000000e-01
   5.0000000000000000e-01   1.0567699999999999e-01
   1.0000000000000000e+00   6.9789599999999993e-02
   1.5000000000000000e+00   4.0269399999999997e-02
   2.0000000000000000e+00   1.9855700000000000e-02
   2.5000000000000000e+00   8.3038999999999995e-03
   3.0000000000000000e+00   2.8470000000000001e-03
   3.5000000000000000e+00   8.2470000000000004e-04
   4.0000000000000000e+00   2.0129999999999999e-04
   4.5000000000000000e+00   4.1199999999999999e-05
   5.0000000000000000e+00   7.7000000000000008e-06
   5.5000000000000000e+00   5.9999999999999997e-07
   6.0000000000000000e+00   0.0000000000000000e+00


==> figures/data/AWGN_N128_SNR0.00_R0.50_SC_syst1_repLength1_repDecodingSoft_repType0_Quant0__Avg.dat <==
   0.0000000000000000e+00   1.4355251562499999e-01   7.5261100000000003e-01
   5.0000000000000000e-01   1.0545317187500000e-01   6.0165299999999999e-01
   1.0000000000000000e+00   6.9745656249999996e-02   4.3169600000000002e-01
   1.5000000000000000e+00   4.0247343749999998e-02   2.6953100000000002e-01
   2.0000000000000000e+00   1.9926671875000000e-02   1.4405599999999999e-01
   2.5000000000000000e+00   8.3372656249999996e-03   6.5064999999999998e-02
   3.0000000000000000e+00   2.8536562499999999e-03   2.4263000000000000e-02
   3.5000000000000000e+00   8.1715624999999996e-04   7.6220000000000003e-03
   4.0000000000000000e+00   2.0364062499999999e-04   2.1210000000000001e-03
   4.5000000000000000e+00   4.4515625000000000e-05   5.0500000000000002e-04
   5.0000000000000000e+00   7.6718750000000001e-06   1.0300000000000000e-04


==> figures/data/AWGN_N128_SNR0.00_R0.50_SC_syst1_repLength1_repDecodingSoft_repType0_Quant0__Crit.dat <==
   0.0000000000000000e+00   1.4335300000000001e-01
   5.0000000000000000e-01   1.0487200000000001e-01
   1.0000000000000000e+00   6.9922999999999999e-02
   1.5000000000000000e+00   4.0604000000000001e-02
   2.0000000000000000e+00   1.9887999999999999e-02
   2.5000000000000000e+00   8.4779999999999994e-03
   3.0000000000000000e+00   2.8310000000000002e-03
   3.5000000000000000e+00   7.9600000000000005e-04
   4.0000000000000000e+00   2.1499999999999999e-04
   4.5000000000000000e+00   4.1000000000000000e-05
   5.0000000000000000e+00   9.0000000000000002e-06


==> figures/data/AWGN_N128_SNR0.00_R0.50_SC_syst1_repLength5_repDecodingHard_repType0_Quant0__Avg.dat <==
   0.0000000000000000e+00   1.6399944117647058e-01   8.4755570000000002e-01
   5.0000000000000000e-01   1.2938863235294118e-01   7.2811680000000001e-01
   1.0000000000000000e+00   9.2969326470588240e-02   5.6945990000000002e-01
   1.5000000000000000e+00   5.9160510294117646e-02   3.9380389999999998e-01
   2.0000000000000000e+00   3.2737627941176468e-02   2.3568529999999999e-01
   2.5000000000000000e+00   1.5295094117647059e-02   1.1898930000000001e-01
   3.0000000000000000e+00   5.9475897058823531e-03   5.0016600000000001e-02
   3.5000000000000000e+00   1.8927852941176470e-03   1.7320400000000000e-02
   4.0000000000000000e+00   4.9032352941176473e-04   4.9335000000000004e-03
   4.5000000000000000e+00   1.0508382352941176e-04   1.1888999999999999e-03
   5.0000000000000000e+00   1.9504411764705881e-05   2.5240000000000001e-04
   5.5000000000000000e+00   3.0308823529411764e-06   4.3900000000000003e-05
   6.0000000000000000e+00   3.5882352941176471e-07   5.4999999999999999e-06


==> figures/data/AWGN_N128_SNR0.00_R0.50_SC_syst1_repLength5_repDecodingHard_repType0_Quant0__Crit.dat <==
   0.0000000000000000e+00   5.2047499999999997e-02
   5.0000000000000000e-01   3.6960699999999999e-02
   1.0000000000000000e+00   2.3730100000000000e-02
   1.5000000000000000e+00   1.3462399999999999e-02
   2.0000000000000000e+00   6.5458000000000001e-03
   2.5000000000000000e+00   2.7062000000000002e-03
   3.0000000000000000e+00   9.3959999999999996e-04
   3.5000000000000000e+00   2.4509999999999999e-04
   4.0000000000000000e+00   5.1400000000000003e-05
   4.5000000000000000e+00   9.2000000000000000e-06
   5.0000000000000000e+00   1.1999999999999999e-06
   5.5000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00   0.0000000000000000e+00


==> figures/data/AWGN_N128_SNR0.00_R0.50_SC_syst1_repLength5_repDecodingSoft_repType0_Quant0__Avg.dat <==
   0.0000000000000000e+00   1.6492757352941176e-01   8.4796000000000005e-01
   5.0000000000000000e-01   1.2988233823529413e-01   7.2760100000000005e-01
   1.0000000000000000e+00   9.3457764705882351e-02   5.7022499999999998e-01
   1.5000000000000000e+00   5.9433720588235296e-02   3.9393099999999998e-01
   2.0000000000000000e+00   3.2783176470588232e-02   2.3467600000000000e-01
   2.5000000000000000e+00   1.5325882352941177e-02   1.1876399999999999e-01
   3.0000000000000000e+00   5.9266617647058826e-03   4.9509999999999998e-02
   3.5000000000000000e+00   1.8900441176470588e-03   1.7277000000000001e-02
   4.0000000000000000e+00   5.0145588235294119e-04   5.0330000000000001e-03
   4.5000000000000000e+00   1.0352941176470589e-04   1.1609999999999999e-03
   5.0000000000000000e+00   2.0279411764705883e-05   2.5700000000000001e-04


==> figures/data/AWGN_N128_SNR0.00_R0.50_SC_syst1_repLength5_repDecodingSoft_repType0_Quant0__Crit.dat <==
   0.0000000000000000e+00   1.0057300000000000e-01
   5.0000000000000000e-01   7.5570999999999999e-02
   1.0000000000000000e+00   5.1832999999999997e-02
   1.5000000000000000e+00   3.1154999999999999e-02
   2.0000000000000000e+00   1.6619999999999999e-02
   2.5000000000000000e+00   7.2769999999999996e-03
   3.0000000000000000e+00   2.6210000000000001e-03
   3.5000000000000000e+00   8.0099999999999995e-04
   4.0000000000000000e+00   2.3100000000000000e-04
   4.5000000000000000e+00   3.4999999999999997e-05
   5.0000000000000000e+00   6.0000000000000002e-06


==> figures/data/BERNonSyst.dat <==
0 0.004310 
1 0.002230 
2 0.004360 
3 0.004100 
4 0.005510 
5 0.004220 
6 0.003530 
7 0.003240 
8 0.004710 
9 0.003590 
10 0.004020 
11 0.005870 
12 0.004510 
13 0.005640 
14 0.004340 
15 0.005340 
16 0.003200 
17 0.002930 
18 0.004300 
19 0.004010 
20 0.005480 
21 0.004640 
22 0.003730 
23 0.003430 
24 0.005030 
25 0.004250 
26 0.006940 
27 0.005900 
28 0.007280 
29 0.005260 
30 0.007070 
31 0.005200 
32 0.006000 
33 0.003730 
34 0.009320 
35 0.006770 
36 0.008820 
37 0.006490 
38 0.008440 
39 0.005640 
40 0.010900 
41 0.007940 
42 0.009730 
43 0.006710 
44 0.009840 
45 0.006920 
46 0.007400 
47 0.004550 
48 0.011100 
49 0.007880 
50 0.009670 
51 0.006360 
52 0.009870 
53 0.006570 
54 0.007300 
55 0.004540 
56 0.010940 
57 0.007210 
58 0.008230 
59 0.004860 
60 0.008300 
61 0.004910 
62 0.005190 
63 0.002830 


==> figures/data/BERSyst.dat <==
0 0.002690 
1 0.002770 
2 0.003020 
3 0.002710 
4 0.002870 
5 0.002800 
6 0.002540 
7 0.003110 
8 0.003020 
9 0.002750 
10 0.002930 
11 0.003080 
12 0.002890 
13 0.002820 
14 0.002960 
15 0.002590 
16 0.002750 
17 0.003000 
18 0.002900 
19 0.002740 
20 0.002880 
21 0.002860 
22 0.002780 
23 0.002950 
24 0.002770 
25 0.002610 
26 0.002570 
27 0.003200 
28 0.002840 
29 0.002850 
30 0.002880 
31 0.002680 
32 0.002980 
33 0.002980 
34 0.002820 
35 0.002860 
36 0.002980 
37 0.003090 
38 0.002730 
39 0.002830 
40 0.003070 
41 0.002830 
42 0.002770 
43 0.002930 
44 0.002780 
45 0.002550 
46 0.002960 
47 0.002610 
48 0.002620 
49 0.002920 
50 0.002850 
51 0.002710 
52 0.003100 
53 0.003220 
54 0.002670 
55 0.002720 
56 0.002800 
57 0.003320 
58 0.002870 
59 0.002840 
60 0.002930 
61 0.003000 
62 0.002740 
63 0.002920 


==> figures/data/corrNonSyst.dat <==
0 0 1.00
0 1 0.72
0 2 0.07
0 3 0.07
0 4 0.42
0 5 0.24
0 6 0.08
0 7 0.09
0 8 0.46
0 9 0.31
0 10 0.08
0 11 0.41
0 12 0.28
0 13 0.40
0 14 0.27
0 15 0.45
0 16 0.33
0 17 0.10
0 18 0.11
0 19 0.11
0 20 0.43
0 21 0.29
0 22 0.11
0 23 0.09
0 24 0.47
0 25 0.29
0 26 0.40
0 27 0.24
0 28 0.39
0 29 0.28
0 30 0.38
0 31 0.28
0 32 0.43
0 33 0.30
0 34 0.22
0 35 0.17
0 36 0.18
0 37 0.16
0 38 0.28
0 39 0.22
0 40 0.22
0 41 0.17
0 42 0.27
0 43 0.21
0 44 0.27
0 45 0.20
0 46 0.29
0 47 0.22
0 48 0.23
0 49 0.20
0 50 0.27
0 51 0.21
0 52 0.30
0 53 0.23
0 54 0.33
0 55 0.25
0 56 0.28
0 57 0.21
0 58 0.31
0 59 0.23
0 60 0.27
0 61 0.21
0 62 0.27
0 63 0.19

1 0 0.72
1 1 1.00
1 2 0.07
1 3 0.07
1 4 0.29
1 5 0.31
1 6 0.08
1 7 0.08
1 8 0.35
1 9 0.40
1 10 0.07
1 11 0.28
1 12 0.35
1 13 0.29
1 14 0.34
1 15 0.34
1 16 0.43
1 17 0.08
1 18 0.09
1 19 0.09
1 20 0.31
1 21 0.35
1 22 0.09
1 23 0.07
1 24 0.33
1 25 0.34
1 26 0.28
1 27 0.30
1 28 0.30
1 29 0.35
1 30 0.29
1 31 0.34
1 32 0.28
1 33 0.37
1 34 0.16
1 35 0.19
1 36 0.14
1 37 0.17
1 38 0.20
1 39 0.25
1 40 0.15
1 41 0.18
1 42 0.19
1 43 0.24
1 44 0.18
1 45 0.22
1 46 0.20
1 47 0.27
1 48 0.19
1 49 0.22
1 50 0.20
1 51 0.23
1 52 0.22
1 53 0.26
1 54 0.25
1 55 0.30
1 56 0.19
1 57 0.25
1 58 0.24
1 59 0.28
1 60 0.19
1 61 0.26
1 62 0.19
1 63 0.24

2 0 0.07
2 1 0.07
2 2 1.00
2 3 0.55
2 4 0.45
2 5 0.51
2 6 0.60
2 7 0.34
2 8 0.25
2 9 0.31
2 10 0.48
2 11 0.44
2 12 0.49
2 13 0.35
2 14 0.41
2 15 0.37
2 16 0.33
2 17 0.10
2 18 0.54
2 19 0.34
2 20 0.27
2 21 0.30
2 22 0.34
2 23 0.24
2 24 0.19
2 25 0.22
2 26 0.14
2 27 0.27
2 28 0.27
2 29 0.28
2 30 0.23
2 31 0.24
2 32 0.21
2 33 0.20
2 34 0.33
2 35 0.38
2 36 0.22
2 37 0.30
2 38 0.27
2 39 0.27
2 40 0.32
2 41 0.37
2 42 0.32
2 43 0.40
2 44 0.29
2 45 0.33
2 46 0.31
2 47 0.26
2 48 0.25
2 49 0.32
2 50 0.31
2 51 0.32
2 52 0.28
2 53 0.26
2 54 0.24
2 55 0.22
2 56 0.29
2 57 0.32
2 58 0.30
2 59 0.26
2 60 0.28
2 61 0.25
2 62 0.22
2 63 0.17

3 0 0.07
3 1 0.07
3 2 0.55
3 3 1.00
3 4 0.39
3 5 0.51
3 6 0.34
3 7 0.57
3 8 0.23
3 9 0.28
3 10 0.51
3 11 0.34
3 12 0.39
3 13 0.44
3 14 0.48
3 15 0.33
3 16 0.30
3 17 0.06
3 18 0.31
3 19 0.52
3 20 0.23
3 21 0.28
3 22 0.22
3 23 0.31
3 24 0.16
3 25 0.21
3 26 0.14
3 27 0.24
3 28 0.23
3 29 0.23
3 30 0.26
3 31 0.26
3 32 0.20
3 33 0.17
3 34 0.23
3 35 0.29
3 36 0.34
3 37 0.40
3 38 0.28
3 39 0.28
3 40 0.31
3 41 0.38
3 42 0.29
3 43 0.33
3 44 0.32
3 45 0.40
3 46 0.30
3 47 0.29
3 48 0.27
3 49 0.33
3 50 0.29
3 51 0.26
3 52 0.30
3 53 0.32
3 54 0.25
3 55 0.22
3 56 0.29
3 57 0.32
3 58 0.27
3 59 0.23
3 60 0.31
3 61 0.26
3 62 0.22
3 63 0.16

4 0 0.42
4 1 0.29
4 2 0.45
4 3 0.39
4 4 1.00
4 5 0.55
4 6 0.28
4 7 0.27
4 8 0.53
4 9 0.32
4 10 0.32
4 11 0.52
4 12 0.39
4 13 0.50
4 14 0.37
4 15 0.50
4 16 0.35
4 17 0.11
4 18 0.28
4 19 0.26
4 20 0.52
4 21 0.34
4 22 0.18
4 23 0.18
4 24 0.38
4 25 0.24
4 26 0.23
4 27 0.26
4 28 0.36
4 29 0.29
4 30 0.34
4 31 0.25
4 32 0.37
4 33 0.26
4 34 0.31
4 35 0.30
4 36 0.28
4 37 0.28
4 38 0.39
4 39 0.31
4 40 0.32
4 41 0.35
4 42 0.38
4 43 0.33
4 44 0.36
4 45 0.33
4 46 0.43
4 47 0.31
4 48 0.28
4 49 0.29
4 50 0.34
4 51 0.28
4 52 0.35
4 53 0.28
4 54 0.34
4 55 0.25
4 56 0.32
4 57 0.28
4 58 0.35
4 59 0.26
4 60 0.31
4 61 0.23
4 62 0.28
4 63 0.19

5 0 0.24
5 1 0.31
5 2 0.51
5 3 0.51
5 4 0.55
5 5 1.00
5 6 0.31
5 7 0.31
5 8 0.30
5 9 0.53
5 10 0.37
5 11 0.42
5 12 0.49
5 13 0.40
5 14 0.47
5 15 0.47
5 16 0.56
5 17 0.09
5 18 0.30
5 19 0.30
5 20 0.33
5 21 0.52
5 22 0.20
5 23 0.21
5 24 0.24
5 25 0.32
5 26 0.19
5 27 0.30
5 28 0.30
5 29 0.33
5 30 0.27
5 31 0.30
5 32 0.32
5 33 0.36
5 34 0.27
5 35 0.31
5 36 0.26
5 37 0.33
5 38 0.34
5 39 0.43
5 40 0.31
5 41 0.37
5 42 0.33
5 43 0.40
5 44 0.34
5 45 0.40
5 46 0.37
5 47 0.47
5 48 0.28
5 49 0.30
5 50 0.29
5 51 0.30
5 52 0.29
5 53 0.32
5 54 0.30
5 55 0.35
5 56 0.27
5 57 0.32
5 58 0.32
5 59 0.31
5 60 0.29
5 61 0.31
5 62 0.29
5 63 0.29

6 0 0.08
6 1 0.08
6 2 0.60
6 3 0.34
6 4 0.28
6 5 0.31
6 6 1.00
6 7 0.53
6 8 0.39
6 9 0.48
6 10 0.45
6 11 0.39
6 12 0.44
6 13 0.32
6 14 0.34
6 15 0.32
6 16 0.30
6 17 0.08
6 18 0.33
6 19 0.23
6 20 0.20
6 21 0.21
6 22 0.49
6 23 0.30
6 24 0.25
6 25 0.29
6 26 0.13
6 27 0.23
6 28 0.23
6 29 0.26
6 30 0.20
6 31 0.21
6 32 0.17
6 33 0.19
6 34 0.30
6 35 0.35
6 36 0.17
6 37 0.24
6 38 0.23
6 39 0.21
6 40 0.25
6 41 0.33
6 42 0.27
6 43 0.32
6 44 0.24
6 45 0.25
6 46 0.22
6 47 0.21
6 48 0.26
6 49 0.34
6 50 0.29
6 51 0.35
6 52 0.27
6 53 0.28
6 54 0.24
6 55 0.23
6 56 0.24
6 57 0.30
6 58 0.25
6 59 0.25
6 60 0.25
6 61 0.23
6 62 0.18
6 63 0.16

7 0 0.09
7 1 0.08
7 2 0.34
7 3 0.57
7 4 0.27
7 5 0.31
7 6 0.53
7 7 1.00
7 8 0.37
7 9 0.47
7 10 0.47
7 11 0.31
7 12 0.34
7 13 0.38
7 14 0.46
7 15 0.30
7 16 0.30
7 17 0.06
7 18 0.21
7 19 0.31
7 20 0.18
7 21 0.19
7 22 0.29
7 23 0.50
7 24 0.25
7 25 0.28
7 26 0.12
7 27 0.22
7 28 0.22
7 29 0.21
7 30 0.23
7 31 0.23
7 32 0.17
7 33 0.17
7 34 0.20
7 35 0.22
7 36 0.28
7 37 0.35
7 38 0.25
7 39 0.23
7 40 0.24
7 41 0.32
7 42 0.23
7 43 0.23
7 44 0.28
7 45 0.30
7 46 0.25
7 47 0.21
7 48 0.26
7 49 0.33
7 50 0.28
7 51 0.26
7 52 0.29
7 53 0.36
7 54 0.26
7 55 0.24
7 56 0.25
7 57 0.26
7 58 0.25
7 59 0.19
7 60 0.26
7 61 0.23
7 62 0.20
7 63 0.15

8 0 0.46
8 1 0.35
8 2 0.25
8 3 0.23
8 4 0.53
8 5 0.30
8 6 0.39
8 7 0.37
8 8 1.00
8 9 0.56
8 10 0.28
8 11 0.47
8 12 0.34
8 13 0.46
8 14 0.34
8 15 0.47
8 16 0.32
8 17 0.11
8 18 0.19
8 19 0.18
8 20 0.39
8 21 0.25
8 22 0.24
8 23 0.23
8 24 0.49
8 25 0.33
8 26 0.23
8 27 0.23
8 28 0.33
8 29 0.26
8 30 0.34
8 31 0.25
8 32 0.33
8 33 0.24
8 34 0.28
8 35 0.25
8 36 0.24
8 37 0.25
8 38 0.35
8 39 0.25
8 40 0.24
8 41 0.26
8 42 0.32
8 43 0.26
8 44 0.32
8 45 0.26
8 46 0.32
8 47 0.24
8 48 0.31
8 49 0.31
8 50 0.36
8 51 0.29
8 52 0.37
8 53 0.32
8 54 0.40
8 55 0.31
8 56 0.31
8 57 0.27
8 58 0.32
8 59 0.25
8 60 0.31
8 61 0.24
8 62 0.25
8 63 0.20

9 0 0.31
9 1 0.40
9 2 0.31
9 3 0.28
9 4 0.32
9 5 0.53
9 6 0.48
9 7 0.47
9 8 0.56
9 9 1.00
9 10 0.31
9 11 0.37
9 12 0.45
9 13 0.36
9 14 0.44
9 15 0.42
9 16 0.54
9 17 0.09
9 18 0.22
9 19 0.20
9 20 0.27
9 21 0.37
9 22 0.29
9 23 0.29
9 24 0.34
9 25 0.49
9 26 0.20
9 27 0.29
9 28 0.27
9 29 0.32
9 30 0.27
9 31 0.32
9 32 0.28
9 33 0.36
9 34 0.24
9 35 0.25
9 36 0.23
9 37 0.29
9 38 0.30
9 39 0.40
9 40 0.23
9 41 0.28
9 42 0.26
9 43 0.31
9 44 0.27
9 45 0.32
9 46 0.30
9 47 0.37
9 48 0.29
9 49 0.32
9 50 0.29
9 51 0.34
9 52 0.32
9 53 0.38
9 54 0.36
9 55 0.47
9 56 0.24
9 57 0.29
9 58 0.28
9 59 0.29
9 60 0.27
9 61 0.30
9 62 0.26
9 63 0.29

10 0 0.08
10 1 0.07
10 2 0.48
10 3 0.51
10 4 0.32
10 5 0.37
10 6 0.45
10 7 0.47
10 8 0.28
10 9 0.31
10 10 1.00
10 11 0.40
10 12 0.46
10 13 0.42
10 14 0.49
10 15 0.35
10 16 0.30
10 17 0.12
10 18 0.30
10 19 0.29
10 20 0.20
10 21 0.22
10 22 0.26
10 23 0.27
10 24 0.21
10 25 0.21
10 26 0.14
10 27 0.41
10 28 0.23
10 29 0.27
10 30 0.23
10 31 0.26
10 32 0.19
10 33 0.17
10 34 0.25
10 35 0.29
10 36 0.27
10 37 0.33
10 38 0.25
10 39 0.25
10 40 0.31
10 41 0.36
10 42 0.27
10 43 0.31
10 44 0.29
10 45 0.32
10 46 0.26
10 47 0.24
10 48 0.29
10 49 0.36
10 50 0.29
10 51 0.28
10 52 0.29
10 53 0.30
10 54 0.25
10 55 0.22
10 56 0.30
10 57 0.38
10 58 0.28
10 59 0.24
10 60 0.31
10 61 0.27
10 62 0.22
10 63 0.17

11 0 0.41
11 1 0.28
11 2 0.44
11 3 0.34
11 4 0.52
11 5 0.42
11 6 0.39
11 7 0.31
11 8 0.47
11 9 0.37
11 10 0.40
11 11 1.00
11 12 0.56
11 13 0.52
11 14 0.40
11 15 0.53
11 16 0.35
11 17 0.09
11 18 0.28
11 19 0.23
11 20 0.38
11 21 0.30
11 22 0.26
11 23 0.22
11 24 0.37
11 25 0.29
11 26 0.25
11 27 0.27
11 28 0.48
11 29 0.32
11 30 0.36
11 31 0.29
11 32 0.40
11 33 0.28
11 34 0.32
11 35 0.31
11 36 0.26
11 37 0.27
11 38 0.33
11 39 0.27
11 40 0.29
11 41 0.30
11 42 0.38
11 43 0.33
11 44 0.34
11 45 0.30
11 46 0.37
11 47 0.27
11 48 0.31
11 49 0.31
11 50 0.39
11 51 0.31
11 52 0.33
11 53 0.30
11 54 0.34
11 55 0.25
11 56 0.36
11 57 0.32
11 58 0.42
11 59 0.30
11 60 0.35
11 61 0.25
11 62 0.31
11 63 0.21

12 0 0.28
12 1 0.35
12 2 0.49
12 3 0.39
12 4 0.39
12 5 0.49
12 6 0.44
12 7 0.34
12 8 0.34
12 9 0.45
12 10 0.46
12 11 0.56
12 12 1.00
12 13 0.39
12 14 0.52
12 15 0.44
12 16 0.58
12 17 0.08
12 18 0.31
12 19 0.25
12 20 0.30
12 21 0.34
12 22 0.28
12 23 0.23
12 24 0.27
12 25 0.32
12 26 0.19
12 27 0.33
12 28 0.34
12 29 0.50
12 30 0.31
12 31 0.35
12 32 0.32
12 33 0.40
12 34 0.29
12 35 0.33
12 36 0.25
12 37 0.30
12 38 0.28
12 39 0.31
12 40 0.27
12 41 0.33
12 42 0.32
12 43 0.41
12 44 0.28
12 45 0.31
12 46 0.29
12 47 0.31
12 48 0.30
12 49 0.33
12 50 0.34
12 51 0.39
12 52 0.30
12 53 0.32
12 54 0.28
12 55 0.33
12 56 0.31
12 57 0.39
12 58 0.40
12 59 0.48
12 60 0.30
12 61 0.32
12 62 0.30
12 63 0.32

13 0 0.40
13 1 0.29
13 2 0.35
13 3 0.44
13 4 0.50
13 5 0.40
13 6 0.32
13 7 0.38
13 8 0.46
13 9 0.36
13 10 0.42
13 11 0.52
13 12 0.39
13 13 1.00
13 14 0.57
13 15 0.52
13 16 0.34
13 17 0.10
13 18 0.25
13 19 0.28
13 20 0.37
13 21 0.28
13 22 0.24
13 23 0.26
13 24 0.36
13 25 0.28
13 26 0.24
13 27 0.26
13 28 0.35
13 29 0.28
13 30 0.46
13 31 0.32
13 32 0.37
13 33 0.24
13 34 0.28
13 35 0.28
13 36 0.30
13 37 0.30
13 38 0.33
13 39 0.28
13 40 0.30
13 41 0.32
13 42 0.33
13 43 0.30
13 44 0.37
13 45 0.33
13 46 0.35
13 47 0.28
13 48 0.31
13 49 0.33
13 50 0.36
13 51 0.30
13 52 0.37
13 53 0.34
13 54 0.33
13 55 0.27
13 56 0.37
13 57 0.33
13 58 0.37
13 59 0.25
13 60 0.43
13 61 0.30
13 62 0.31
13 63 0.20

14 0 0.27
14 1 0.34
14 2 0.41
14 3 0.48
14 4 0.37
14 5 0.47
14 6 0.34
14 7 0.46
14 8 0.34
14 9 0.44
14 10 0.49
14 11 0.40
14 12 0.52
14 13 0.57
14 14 1.00
14 15 0.44
14 16 0.58
14 17 0.10
14 18 0.25
14 19 0.29
14 20 0.26
14 21 0.33
14 22 0.24
14 23 0.28
14 24 0.27
14 25 0.31
14 26 0.19
14 27 0.30
14 28 0.30
14 29 0.34
14 30 0.33
14 31 0.50
14 32 0.29
14 33 0.37
14 34 0.25
14 35 0.30
14 36 0.28
14 37 0.35
14 38 0.29
14 39 0.32
14 40 0.30
14 41 0.30
14 42 0.28
14 43 0.32
14 44 0.34
14 45 0.39
14 46 0.30
14 47 0.32
14 48 0.29
14 49 0.32
14 50 0.30
14 51 0.31
14 52 0.34
14 53 0.40
14 54 0.30
14 55 0.32
14 56 0.30
14 57 0.39
14 58 0.33
14 59 0.32
14 60 0.39
14 61 0.48
14 62 0.32
14 63 0.31

15 0 0.45
15 1 0.34
15 2 0.37
15 3 0.33
15 4 0.50
15 5 0.47
15 6 0.32
15 7 0.30
15 8 0.47
15 9 0.42
15 10 0.35
15 11 0.53
15 12 0.44
15 13 0.52
15 14 0.44
15 15 1.00
15 16 0.64
15 17 0.12
15 18 0.26
15 19 0.22
15 20 0.38
15 21 0.35
15 22 0.21
15 23 0.20
15 24 0.36
15 25 0.27
15 26 0.25
15 27 0.26
15 28 0.37
15 29 0.32
15 30 0.36
15 31 0.29
15 32 0.50
15 33 0.36
15 34 0.29
15 35 0.27
15 36 0.27
15 37 0.26
15 38 0.34
15 39 0.30
15 40 0.29
15 41 0.27
15 42 0.35
15 43 0.33
15 44 0.33
15 45 0.30
15 46 0.40
15 47 0.34
15 48 0.29
15 49 0.28
15 50 0.36
15 51 0.30
15 52 0.35
15 53 0.29
15 54 0.42
15 55 0.33
15 56 0.37
15 57 0.31
15 58 0.44
15 59 0.34
15 60 0.41
15 61 0.31
15 62 0.50
15 63 0.36

16 0 0.33
16 1 0.43
16 2 0.33
16 3 0.30
16 4 0.35
16 5 0.56
16 6 0.30
16 7 0.30
16 8 0.32
16 9 0.54
16 10 0.30
16 11 0.35
16 12 0.58
16 13 0.34
16 14 0.58
16 15 0.64
16 16 1.00
16 17 0.08
16 18 0.22
16 19 0.20
16 20 0.29
16 21 0.39
16 22 0.19
16 23 0.21
16 24 0.25
16 25 0.35
16 26 0.20
16 27 0.28
16 28 0.29
16 29 0.39
16 30 0.26
16 31 0.37
16 32 0.36
16 33 0.51
16 34 0.23
16 35 0.27
16 36 0.20
16 37 0.26
16 38 0.27
16 39 0.35
16 40 0.23
16 41 0.25
16 42 0.27
16 43 0.31
16 44 0.25
16 45 0.30
16 46 0.33
16 47 0.40
16 48 0.25
16 49 0.26
16 50 0.28
16 51 0.31
16 52 0.28
16 53 0.32
16 54 0.31
16 55 0.40
16 56 0.26
16 57 0.33
16 58 0.36
16 59 0.42
16 60 0.32
16 61 0.39
16 62 0.40
16 63 0.52

17 0 0.10
17 1 0.08
17 2 0.10
17 3 0.06
17 4 0.11
17 5 0.09
17 6 0.08
17 7 0.06
17 8 0.11
17 9 0.09
17 10 0.12
17 11 0.09
17 12 0.08
17 13 0.10
17 14 0.10
17 15 0.12
17 16 0.08
17 17 1.00
17 18 0.43
17 19 0.42
17 20 0.35
17 21 0.41
17 22 0.44
17 23 0.43
17 24 0.34
17 25 0.44
17 26 0.16
17 27 0.23
17 28 0.27
17 29 0.27
17 30 0.26
17 31 0.31
17 32 0.24
17 33 0.27
17 34 0.29
17 35 0.38
17 36 0.28
17 37 0.32
17 38 0.28
17 39 0.40
17 40 0.22
17 41 0.24
17 42 0.25
17 43 0.29
17 44 0.22
17 45 0.29
17 46 0.25
17 47 0.27
17 48 0.22
17 49 0.26
17 50 0.25
17 51 0.31
17 52 0.25
17 53 0.27
17 54 0.28
17 55 0.29
17 56 0.20
17 57 0.24
17 58 0.22
17 59 0.24
17 60 0.26
17 61 0.24
17 62 0.25
17 63 0.22

18 0 0.11
18 1 0.09
18 2 0.54
18 3 0.31
18 4 0.28
18 5 0.30
18 6 0.33
18 7 0.21
18 8 0.19
18 9 0.22
18 10 0.30
18 11 0.28
18 12 0.31
18 13 0.25
18 14 0.25
18 15 0.26
18 16 0.22
18 17 0.43
18 18 1.00
18 19 0.52
18 20 0.42
18 21 0.51
18 22 0.56
18 23 0.38
18 24 0.32
18 25 0.39
18 26 0.18
18 27 0.41
18 28 0.39
18 29 0.44
18 30 0.32
18 31 0.36
18 32 0.32
18 33 0.31
18 34 0.35
18 35 0.40
18 36 0.26
18 37 0.30
18 38 0.30
18 39 0.34
18 40 0.31
18 41 0.35
18 42 0.32
18 43 0.39
18 44 0.28
18 45 0.35
18 46 0.29
18 47 0.28
18 48 0.26
18 49 0.31
18 50 0.30
18 51 0.33
18 52 0.29
18 53 0.28
18 54 0.26
18 55 0.27
18 56 0.28
18 57 0.31
18 58 0.29
18 59 0.27
18 60 0.29
18 61 0.28
18 62 0.24
18 63 0.21

19 0 0.11
19 1 0.09
19 2 0.34
19 3 0.52
19 4 0.26
19 5 0.30
19 6 0.23
19 7 0.31
19 8 0.18
19 9 0.20
19 10 0.29
19 11 0.23
19 12 0.25
19 13 0.28
19 14 0.29
19 15 0.22
19 16 0.20
19 17 0.42
19 18 0.52
19 19 1.00
19 20 0.40
19 21 0.46
19 22 0.39
19 23 0.53
19 24 0.30
19 25 0.37
19 26 0.18
19 27 0.38
19 28 0.31
19 29 0.33
19 30 0.39
19 31 0.44
19 32 0.29
19 33 0.28
19 34 0.29
19 35 0.34
19 36 0.36
19 37 0.41
19 38 0.30
19 39 0.32
19 40 0.31
19 41 0.37
19 42 0.29
19 43 0.33
19 44 0.31
19 45 0.44
19 46 0.28
19 47 0.28
19 48 0.25
19 49 0.32
19 50 0.29
19 51 0.28
19 52 0.29
19 53 0.33
19 54 0.26
19 55 0.26
19 56 0.29
19 57 0.31
19 58 0.27
19 59 0.24
19 60 0.29
19 61 0.31
19 62 0.23
19 63 0.20

20 0 0.43
20 1 0.31
20 2 0.27
20 3 0.23
20 4 0.52
20 5 0.33
20 6 0.20
20 7 0.18
20 8 0.39
20 9 0.27
20 10 0.20
20 11 0.38
20 12 0.30
20 13 0.37
20 14 0.26
20 15 0.38
20 16 0.29
20 17 0.35
20 18 0.42
20 19 0.40
20 20 1.00
20 21 0.57
20 22 0.34
20 23 0.30
20 24 0.54
20 25 0.39
20 26 0.28
20 27 0.34
20 28 0.47
20 29 0.38
20 30 0.47
20 31 0.36
20 32 0.49
20 33 0.34
20 34 0.31
20 35 0.31
20 36 0.30
20 37 0.30
20 38 0.39
20 39 0.34
20 40 0.28
20 41 0.31
20 42 0.37
20 43 0.32
20 44 0.35
20 45 0.34
20 46 0.41
20 47 0.32
20 48 0.29
20 49 0.29
20 50 0.34
20 51 0.29
20 52 0.34
20 53 0.30
20 54 0.35
20 55 0.30
20 56 0.33
20 57 0.31
20 58 0.35
20 59 0.27
20 60 0.34
20 61 0.25
20 62 0.30
20 63 0.22

21 0 0.29
21 1 0.35
21 2 0.30
21 3 0.28
21 4 0.34
21 5 0.52
21 6 0.21
21 7 0.19
21 8 0.25
21 9 0.37
21 10 0.22
21 11 0.30
21 12 0.34
21 13 0.28
21 14 0.33
21 15 0.35
21 16 0.39
21 17 0.41
21 18 0.51
21 19 0.46
21 20 0.57
21 21 1.00
21 22 0.39
21 23 0.37
21 24 0.37
21 25 0.52
21 26 0.24
21 27 0.38
21 28 0.40
21 29 0.48
21 30 0.37
21 31 0.47
21 32 0.43
21 33 0.56
21 34 0.30
21 35 0.36
21 36 0.30
21 37 0.33
21 38 0.37
21 39 0.45
21 40 0.27
21 41 0.32
21 42 0.34
21 43 0.42
21 44 0.31
21 45 0.41
21 46 0.39
21 47 0.52
21 48 0.29
21 49 0.33
21 50 0.30
21 51 0.36
21 52 0.31
21 53 0.35
21 54 0.34
21 55 0.39
21 56 0.30
21 57 0.36
21 58 0.32
21 59 0.37
21 60 0.31
21 61 0.34
21 62 0.32
21 63 0.36

22 0 0.11
22 1 0.09
22 2 0.34
22 3 0.22
22 4 0.18
22 5 0.20
22 6 0.49
22 7 0.29
22 8 0.24
22 9 0.29
22 10 0.26
22 11 0.26
22 12 0.28
22 13 0.24
22 14 0.24
22 15 0.21
22 16 0.19
22 17 0.44
22 18 0.56
22 19 0.39
22 20 0.34
22 21 0.39
22 22 1.00
22 23 0.54
22 24 0.38
22 25 0.50
22 26 0.16
22 27 0.36
22 28 0.37
22 29 0.42
22 30 0.31
22 31 0.34
22 32 0.29
22 33 0.30
22 34 0.32
22 35 0.37
22 36 0.24
22 37 0.29
22 38 0.28
22 39 0.31
22 40 0.25
22 41 0.30
22 42 0.29
22 43 0.31
22 44 0.24
22 45 0.28
22 46 0.26
22 47 0.26
22 48 0.27
22 49 0.33
22 50 0.28
22 51 0.38
22 52 0.27
22 53 0.30
22 54 0.28
22 55 0.29
22 56 0.26
22 57 0.30
22 58 0.27
22 59 0.28
22 60 0.28
22 61 0.27
22 62 0.23
22 63 0.21

23 0 0.09
23 1 0.07
23 2 0.24
23 3 0.31
23 4 0.18
23 5 0.21
23 6 0.30
23 7 0.50
23 8 0.23
23 9 0.29
23 10 0.27
23 11 0.22
23 12 0.23
23 13 0.26
23 14 0.28
23 15 0.20
23 16 0.21
23 17 0.43
23 18 0.38
23 19 0.53
23 20 0.30
23 21 0.37
23 22 0.54
23 23 1.00
23 24 0.38
23 25 0.50
23 26 0.16
23 27 0.32
23 28 0.30
23 29 0.33
23 30 0.35
23 31 0.40
23 32 0.27
23 33 0.30
23 34 0.25
23 35 0.28
23 36 0.32
23 37 0.35
23 38 0.28
23 39 0.32
23 40 0.24
23 41 0.29
23 42 0.25
23 43 0.30
23 44 0.26
23 45 0.32
23 46 0.26
23 47 0.27
23 48 0.28
23 49 0.35
23 50 0.29
23 51 0.30
23 52 0.30
23 53 0.38
23 54 0.28
23 55 0.30
23 56 0.26
23 57 0.27
23 58 0.27
23 59 0.25
23 60 0.28
23 61 0.29
23 62 0.24
23 63 0.22

24 0 0.47
24 1 0.33
24 2 0.19
24 3 0.16
24 4 0.38
24 5 0.24
24 6 0.25
24 7 0.25
24 8 0.49
24 9 0.34
24 10 0.21
24 11 0.37
24 12 0.27
24 13 0.36
24 14 0.27
24 15 0.36
24 16 0.25
24 17 0.34
24 18 0.32
24 19 0.30
24 20 0.54
24 21 0.37
24 22 0.38
24 23 0.38
24 24 1.00
24 25 0.56
24 26 0.27
24 27 0.29
24 28 0.45
24 29 0.34
24 30 0.43
24 31 0.32
24 32 0.46
24 33 0.32
24 34 0.30
24 35 0.29
24 36 0.29
24 37 0.27
24 38 0.37
24 39 0.32
24 40 0.26
24 41 0.27
24 42 0.34
24 43 0.28
24 44 0.30
24 45 0.26
24 46 0.33
24 47 0.28
24 48 0.28
24 49 0.29
24 50 0.36
24 51 0.30
24 52 0.33
24 53 0.30
24 54 0.44
24 55 0.34
24 56 0.32
24 57 0.28
24 58 0.34
24 59 0.28
24 60 0.30
24 61 0.24
24 62 0.31
24 63 0.24

25 0 0.29
25 1 0.34
25 2 0.22
25 3 0.21
25 4 0.24
25 5 0.32
25 6 0.29
25 7 0.28
25 8 0.33
25 9 0.49
25 10 0.21
25 11 0.29
25 12 0.32
25 13 0.28
25 14 0.31
25 15 0.27
25 16 0.35
25 17 0.44
25 18 0.39
25 19 0.37
25 20 0.39
25 21 0.52
25 22 0.50
25 23 0.50
25 24 0.56
25 25 1.00
25 26 0.23
25 27 0.35
25 28 0.37
25 29 0.45
25 30 0.35
25 31 0.45
25 32 0.38
25 33 0.54
25 34 0.29
25 35 0.31
25 36 0.28
25 37 0.30
25 38 0.33
25 39 0.43
25 40 0.25
25 41 0.29
25 42 0.27
25 43 0.33
25 44 0.28
25 45 0.32
25 46 0.31
25 47 0.36
25 48 0.29
25 49 0.32
25 50 0.32
25 51 0.40
25 52 0.34
25 53 0.40
25 54 0.41
25 55 0.54
25 56 0.28
25 57 0.33
25 58 0.31
25 59 0.35
25 60 0.31
25 61 0.33
25 62 0.31
25 63 0.36

26 0 0.40
26 1 0.28
26 2 0.14
26 3 0.14
26 4 0.23
26 5 0.19
26 6 0.13
26 7 0.12
26 8 0.23
26 9 0.20
26 10 0.14
26 11 0.25
26 12 0.19
26 13 0.24
26 14 0.19
26 15 0.25
26 16 0.20
26 17 0.16
26 18 0.18
26 19 0.18
26 20 0.28
26 21 0.24
26 22 0.16
26 23 0.16
26 24 0.27
26 25 0.23
26 26 1.00
26 27 0.51
26 28 0.49
26 29 0.35
26 30 0.51
26 31 0.36
26 32 0.43
26 33 0.32
26 34 0.22
26 35 0.20
26 36 0.21
26 37 0.20
26 38 0.23
26 39 0.22
26 40 0.38
26 41 0.31
26 42 0.30
26 43 0.24
26 44 0.31
26 45 0.28
26 46 0.29
26 47 0.26
26 48 0.40
26 49 0.31
26 50 0.31
26 51 0.25
26 52 0.33
26 53 0.26
26 54 0.30
26 55 0.26
26 56 0.40
26 57 0.32
26 58 0.32
26 59 0.26
26 60 0.34
26 61 0.26
26 62 0.28
26 63 0.23

27 0 0.24
27 1 0.30
27 2 0.27
27 3 0.24
27 4 0.26
27 5 0.30
27 6 0.23
27 7 0.22
27 8 0.23
27 9 0.29
27 10 0.41
27 11 0.27
27 12 0.33
27 13 0.26
27 14 0.30
27 15 0.26
27 16 0.28
27 17 0.23
27 18 0.41
27 19 0.38
27 20 0.34
27 21 0.38
27 22 0.36
27 23 0.32
27 24 0.29
27 25 0.35
27 26 0.51
27 27 1.00
27 28 0.47
27 29 0.57
27 30 0.46
27 31 0.56
27 32 0.38
27 33 0.43
27 34 0.28
27 35 0.30
27 36 0.25
27 37 0.29
27 38 0.27
27 39 0.29
27 40 0.37
27 41 0.43
27 42 0.32
27 43 0.37
27 44 0.31
27 45 0.36
27 46 0.29
27 47 0.33
27 48 0.37
27 49 0.44
27 50 0.31
27 51 0.33
27 52 0.32
27 53 0.37
27 54 0.29
27 55 0.32
27 56 0.38
27 57 0.49
27 58 0.33
27 59 0.37
27 60 0.33
27 61 0.37
27 62 0.27
27 63 0.29

28 0 0.39
28 1 0.30
28 2 0.27
28 3 0.23
28 4 0.36
28 5 0.30
28 6 0.23
28 7 0.22
28 8 0.33
28 9 0.27
28 10 0.23
28 11 0.48
28 12 0.34
28 13 0.35
28 14 0.30
28 15 0.37
28 16 0.29
28 17 0.27
28 18 0.39
28 19 0.31
28 20 0.47
28 21 0.40
28 22 0.37
28 23 0.30
28 24 0.45
28 25 0.37
28 26 0.49
28 27 0.47
28 28 1.00
28 29 0.61
28 30 0.54
28 31 0.42
28 32 0.59
28 33 0.43
28 34 0.31
28 35 0.31
28 36 0.27
28 37 0.27
28 38 0.32
28 39 0.29
28 40 0.34
28 41 0.32
28 42 0.41
28 43 0.36
28 44 0.35
28 45 0.33
28 46 0.38
28 47 0.31
28 48 0.36
28 49 0.32
28 50 0.41
28 51 0.35
28 52 0.37
28 53 0.33
28 54 0.38
28 55 0.32
28 56 0.42
28 57 0.36
28 58 0.48
28 59 0.36
28 60 0.37
28 61 0.30
28 62 0.35
28 63 0.28

29 0 0.28
29 1 0.35
29 2 0.28
29 3 0.23
29 4 0.29
29 5 0.33
29 6 0.26
29 7 0.21
29 8 0.26
29 9 0.32
29 10 0.27
29 11 0.32
29 12 0.50
29 13 0.28
29 14 0.34
29 15 0.32
29 16 0.39
29 17 0.27
29 18 0.44
29 19 0.33
29 20 0.38
29 21 0.48
29 22 0.42
29 23 0.33
29 24 0.34
29 25 0.45
29 26 0.35
29 27 0.57
29 28 0.61
29 29 1.00
29 30 0.42
29 31 0.54
29 32 0.47
29 33 0.62
29 34 0.27
29 35 0.31
29 36 0.25
29 37 0.29
29 38 0.28
29 39 0.32
29 40 0.31
29 41 0.36
29 42 0.36
29 43 0.45
29 44 0.28
29 45 0.36
29 46 0.33
29 47 0.39
29 48 0.33
29 49 0.35
29 50 0.35
29 51 0.45
29 52 0.31
29 53 0.39
29 54 0.31
29 55 0.40
29 56 0.35
29 57 0.45
29 58 0.42
29 59 0.56
29 60 0.32
29 61 0.38
29 62 0.33
29 63 0.40

30 0 0.38
30 1 0.29
30 2 0.23
30 3 0.26
30 4 0.34
30 5 0.27
30 6 0.20
30 7 0.23
30 8 0.34
30 9 0.27
30 10 0.23
30 11 0.36
30 12 0.31
30 13 0.46
30 14 0.33
30 15 0.36
30 16 0.26
30 17 0.26
30 18 0.32
30 19 0.39
30 20 0.47
30 21 0.37
30 22 0.31
30 23 0.35
30 24 0.43
30 25 0.35
30 26 0.51
30 27 0.46
30 28 0.54
30 29 0.42
30 30 1.00
30 31 0.61
30 32 0.58
30 33 0.42
30 34 0.29
30 35 0.29
30 36 0.29
30 37 0.29
30 38 0.33
30 39 0.29
30 40 0.36
30 41 0.34
30 42 0.35
30 43 0.33
30 44 0.41
30 45 0.38
30 46 0.38
30 47 0.33
30 48 0.38
30 49 0.35
30 50 0.37
30 51 0.31
30 52 0.43
30 53 0.37
30 54 0.38
30 55 0.32
30 56 0.41
30 57 0.35
30 58 0.37
30 59 0.29
30 60 0.48
30 61 0.37
30 62 0.36
30 63 0.28

31 0 0.28
31 1 0.34
31 2 0.24
31 3 0.26
31 4 0.25
31 5 0.30
31 6 0.21
31 7 0.23
31 8 0.25
31 9 0.32
31 10 0.26
31 11 0.29
31 12 0.35
31 13 0.32
31 14 0.50
31 15 0.29
31 16 0.37
31 17 0.31
31 18 0.36
31 19 0.44
31 20 0.36
31 21 0.47
31 22 0.34
31 23 0.40
31 24 0.32
31 25 0.45
31 26 0.36
31 27 0.56
31 28 0.42
31 29 0.54
31 30 0.61
31 31 1.00
31 32 0.47
31 33 0.61
31 34 0.27
31 35 0.31
31 36 0.25
31 37 0.32
31 38 0.29
31 39 0.33
31 40 0.32
31 41 0.35
31 42 0.32
31 43 0.38
31 44 0.35
31 45 0.46
31 46 0.33
31 47 0.39
31 48 0.33
31 49 0.38
31 50 0.31
31 51 0.36
31 52 0.37
31 53 0.48
31 54 0.33
31 55 0.38
31 56 0.34
31 57 0.45
31 58 0.32
31 59 0.38
31 60 0.43
31 61 0.57
31 62 0.35
31 63 0.39

32 0 0.43
32 1 0.28
32 2 0.21
32 3 0.20
32 4 0.37
32 5 0.32
32 6 0.17
32 7 0.17
32 8 0.33
32 9 0.28
32 10 0.19
32 11 0.40
32 12 0.32
32 13 0.37
32 14 0.29
32 15 0.50
32 16 0.36
32 17 0.24
32 18 0.32
32 19 0.29
32 20 0.49
32 21 0.43
32 22 0.29
32 23 0.27
32 24 0.46
32 25 0.38
32 26 0.43
32 27 0.38
32 28 0.59
32 29 0.47
32 30 0.58
32 31 0.47
32 32 1.00
32 33 0.64
32 34 0.27
32 35 0.25
32 36 0.24
32 37 0.24
32 38 0.33
32 39 0.30
32 40 0.32
32 41 0.30
32 42 0.38
32 43 0.32
32 44 0.35
32 45 0.32
32 46 0.45
32 47 0.38
32 48 0.32
32 49 0.27
32 50 0.38
32 51 0.30
32 52 0.37
32 53 0.32
32 54 0.46
32 55 0.36
32 56 0.38
32 57 0.33
32 58 0.44
32 59 0.34
32 60 0.43
32 61 0.35
32 62 0.56
32 63 0.41

33 0 0.30
33 1 0.37
33 2 0.20
33 3 0.17
33 4 0.26
33 5 0.36
33 6 0.19
33 7 0.17
33 8 0.24
33 9 0.36
33 10 0.17
33 11 0.28
33 12 0.40
33 13 0.24
33 14 0.37
33 15 0.36
33 16 0.51
33 17 0.27
33 18 0.31
33 19 0.28
33 20 0.34
33 21 0.56
33 22 0.30
33 23 0.30
33 24 0.32
33 25 0.54
33 26 0.32
33 27 0.43
33 28 0.43
33 29 0.62
33 30 0.42
33 31 0.61
33 32 0.64
33 33 1.00
33 34 0.22
33 35 0.26
33 36 0.20
33 37 0.23
33 38 0.27
33 39 0.35
33 40 0.25
33 41 0.30
33 42 0.30
33 43 0.37
33 44 0.27
33 45 0.36
33 46 0.38
33 47 0.48
33 48 0.26
33 49 0.28
33 50 0.28
33 51 0.37
33 52 0.30
33 53 0.39
33 54 0.37
33 55 0.49
33 56 0.28
33 57 0.36
33 58 0.35
33 59 0.48
33 60 0.35
33 61 0.46
33 62 0.47
33 63 0.62

34 0 0.22
34 1 0.16
34 2 0.33
34 3 0.23
34 4 0.31
34 5 0.27
34 6 0.30
34 7 0.20
34 8 0.28
34 9 0.24
34 10 0.25
34 11 0.32
34 12 0.29
34 13 0.28
34 14 0.25
34 15 0.29
34 16 0.23
34 17 0.29
34 18 0.35
34 19 0.29
34 20 0.31
34 21 0.30
34 22 0.32
34 23 0.25
34 24 0.30
34 25 0.29
34 26 0.22
34 27 0.28
34 28 0.31
34 29 0.27
34 30 0.29
34 31 0.27
34 32 0.27
34 33 0.22
34 34 1.00
34 35 0.57
34 36 0.50
34 37 0.37
34 38 0.49
34 39 0.37
34 40 0.45
34 41 0.37
34 42 0.47
34 43 0.38
34 44 0.41
34 45 0.34
34 46 0.37
34 47 0.29
34 48 0.45
34 49 0.36
34 50 0.48
34 51 0.38
34 52 0.41
34 53 0.31
34 54 0.37
34 55 0.29
34 56 0.39
34 57 0.33
34 58 0.36
34 59 0.27
34 60 0.35
34 61 0.27
34 62 0.30
34 63 0.21

35 0 0.17
35 1 0.19
35 2 0.38
35 3 0.29
35 4 0.30
35 5 0.31
35 6 0.35
35 7 0.22
35 8 0.25
35 9 0.25
35 10 0.29
35 11 0.31
35 12 0.33
35 13 0.28
35 14 0.30
35 15 0.27
35 16 0.27
35 17 0.38
35 18 0.40
35 19 0.34
35 20 0.31
35 21 0.36
35 22 0.37
35 23 0.28
35 24 0.29
35 25 0.31
35 26 0.20
35 27 0.30
35 28 0.31
35 29 0.31
35 30 0.29
35 31 0.31
35 32 0.25
35 33 0.26
35 34 0.57
35 35 1.00
35 36 0.37
35 37 0.54
35 38 0.42
35 39 0.55
35 40 0.38
35 41 0.45
35 42 0.39
35 43 0.51
35 44 0.34
35 45 0.40
35 46 0.31
35 47 0.36
35 48 0.36
35 49 0.45
35 50 0.39
35 51 0.49
35 52 0.35
35 53 0.39
35 54 0.33
35 55 0.36
35 56 0.32
35 57 0.40
35 58 0.32
35 59 0.34
35 60 0.32
35 61 0.32
35 62 0.26
35 63 0.25

36 0 0.18
36 1 0.14
36 2 0.22
36 3 0.34
36 4 0.28
36 5 0.26
36 6 0.17
36 7 0.28
36 8 0.24
36 9 0.23
36 10 0.27
36 11 0.26
36 12 0.25
36 13 0.30
36 14 0.28
36 15 0.27
36 16 0.20
36 17 0.28
36 18 0.26
36 19 0.36
36 20 0.30
36 21 0.30
36 22 0.24
36 23 0.32
36 24 0.29
36 25 0.28
36 26 0.21
36 27 0.25
36 28 0.27
36 29 0.25
36 30 0.29
36 31 0.25
36 32 0.24
36 33 0.20
36 34 0.50
36 35 0.37
36 36 1.00
36 37 0.57
36 38 0.47
36 39 0.36
36 40 0.44
36 41 0.36
36 42 0.40
36 43 0.34
36 44 0.47
36 45 0.39
36 46 0.36
36 47 0.29
36 48 0.43
36 49 0.35
36 50 0.40
36 51 0.31
36 52 0.45
36 53 0.37
36 54 0.34
36 55 0.27
36 56 0.37
36 57 0.29
36 58 0.32
36 59 0.25
36 60 0.35
36 61 0.27
36 62 0.26
36 63 0.18

37 0 0.16
37 1 0.17
37 2 0.30
37 3 0.40
37 4 0.28
37 5 0.33
37 6 0.24
37 7 0.35
37 8 0.25
37 9 0.29
37 10 0.33
37 11 0.27
37 12 0.30
37 13 0.30
37 14 0.35
37 15 0.26
37 16 0.26
37 17 0.32
37 18 0.30
37 19 0.41
37 20 0.30
37 21 0.33
37 22 0.29
37 23 0.35
37 24 0.27
37 25 0.30
37 26 0.20
37 27 0.29
37 28 0.27
37 29 0.29
37 30 0.29
37 31 0.32
37 32 0.24
37 33 0.23
37 34 0.37
37 35 0.54
37 36 0.57
37 37 1.00
37 38 0.41
37 39 0.54
37 40 0.36
37 41 0.44
37 42 0.35
37 43 0.40
37 44 0.39
37 45 0.51
37 46 0.33
37 47 0.35
37 48 0.34
37 49 0.46
37 50 0.35
37 51 0.37
37 52 0.39
37 53 0.49
37 54 0.32
37 55 0.34
37 56 0.31
37 57 0.37
37 58 0.29
37 59 0.30
37 60 0.35
37 61 0.34
37 62 0.25
37 63 0.23

38 0 0.28
38 1 0.20
38 2 0.27
38 3 0.28
38 4 0.39
38 5 0.34
38 6 0.23
38 7 0.25
38 8 0.35
38 9 0.30
38 10 0.25
38 11 0.33
38 12 0.28
38 13 0.33
38 14 0.29
38 15 0.34
38 16 0.27
38 17 0.28
38 18 0.30
38 19 0.30
38 20 0.39
38 21 0.37
38 22 0.28
38 23 0.28
38 24 0.37
38 25 0.33
38 26 0.23
38 27 0.27
38 28 0.32
38 29 0.28
38 30 0.33
38 31 0.29
38 32 0.33
38 33 0.27
38 34 0.49
38 35 0.42
38 36 0.47
38 37 0.41
38 38 1.00
38 39 0.61
38 40 0.40
38 41 0.33
38 42 0.47
38 43 0.36
38 44 0.44
38 45 0.36
38 46 0.54
38 47 0.37
38 48 0.40
38 49 0.34
38 50 0.46
38 51 0.36
38 52 0.47
38 53 0.37
38 54 0.54
38 55 0.39
38 56 0.37
38 57 0.33
38 58 0.41
38 59 0.30
38 60 0.38
38 61 0.30
38 62 0.39
38 63 0.27

39 0 0.22
39 1 0.25
39 2 0.27
39 3 0.28
39 4 0.31
39 5 0.43
39 6 0.21
39 7 0.23
39 8 0.25
39 9 0.40
39 10 0.25
39 11 0.27
39 12 0.31
39 13 0.28
39 14 0.32
39 15 0.30
39 16 0.35
39 17 0.40
39 18 0.34
39 19 0.32
39 20 0.34
39 21 0.45
39 22 0.31
39 23 0.32
39 24 0.32
39 25 0.43
39 26 0.22
39 27 0.29
39 28 0.29
39 29 0.32
39 30 0.29
39 31 0.33
39 32 0.30
39 33 0.35
39 34 0.37
39 35 0.55
39 36 0.36
39 37 0.54
39 38 0.61
39 39 1.00
39 40 0.31
39 41 0.37
39 42 0.34
39 43 0.45
39 44 0.34
39 45 0.44
39 46 0.41
39 47 0.57
39 48 0.33
39 49 0.38
39 50 0.36
39 51 0.47
39 52 0.37
39 53 0.45
39 54 0.44
39 55 0.58
39 56 0.28
39 57 0.36
39 58 0.32
39 59 0.37
39 60 0.33
39 61 0.36
39 62 0.35
39 63 0.40

40 0 0.22
40 1 0.15
40 2 0.32
40 3 0.31
40 4 0.32
40 5 0.31
40 6 0.25
40 7 0.24
40 8 0.24
40 9 0.23
40 10 0.31
40 11 0.29
40 12 0.27
40 13 0.30
40 14 0.30
40 15 0.29
40 16 0.23
40 17 0.22
40 18 0.31
40 19 0.31
40 20 0.28
40 21 0.27
40 22 0.25
40 23 0.24
40 24 0.26
40 25 0.25
40 26 0.38
40 27 0.37
40 28 0.34
40 29 0.31
40 30 0.36
40 31 0.32
40 32 0.32
40 33 0.25
40 34 0.45
40 35 0.38
40 36 0.44
40 37 0.36
40 38 0.40
40 39 0.31
40 40 1.00
40 41 0.58
40 42 0.51
40 43 0.40
40 44 0.54
40 45 0.42
40 46 0.39
40 47 0.30
40 48 0.50
40 49 0.38
40 50 0.44
40 51 0.33
40 52 0.43
40 53 0.35
40 54 0.35
40 55 0.27
40 56 0.50
40 57 0.40
40 58 0.39
40 59 0.30
40 60 0.41
40 61 0.32
40 62 0.30
40 63 0.21

41 0 0.17
41 1 0.18
41 2 0.37
41 3 0.38
41 4 0.35
41 5 0.37
41 6 0.33
41 7 0.32
41 8 0.26
41 9 0.28
41 10 0.36
41 11 0.30
41 12 0.33
41 13 0.32
41 14 0.30
41 15 0.27
41 16 0.25
41 17 0.24
41 18 0.35
41 19 0.37
41 20 0.31
41 21 0.32
41 22 0.30
41 23 0.29
41 24 0.27
41 25 0.29
41 26 0.31
41 27 0.43
41 28 0.32
41 29 0.36
41 30 0.34
41 31 0.35
41 32 0.30
41 33 0.30
41 34 0.37
41 35 0.45
41 36 0.36
41 37 0.44
41 38 0.33
41 39 0.37
41 40 0.58
41 41 1.00
41 42 0.43
41 43 0.52
41 44 0.46
41 45 0.55
41 46 0.36
41 47 0.38
41 48 0.39
41 49 0.53
41 50 0.36
41 51 0.42
41 52 0.36
41 53 0.43
41 54 0.30
41 55 0.33
41 56 0.42
41 57 0.53
41 58 0.33
41 59 0.36
41 60 0.34
41 61 0.37
41 62 0.25
41 63 0.26

42 0 0.27
42 1 0.19
42 2 0.32
42 3 0.29
42 4 0.38
42 5 0.33
42 6 0.27
42 7 0.23
42 8 0.32
42 9 0.26
42 10 0.27
42 11 0.38
42 12 0.32
42 13 0.33
42 14 0.28
42 15 0.35
42 16 0.27
42 17 0.25
42 18 0.32
42 19 0.29
42 20 0.37
42 21 0.34
42 22 0.29
42 23 0.25
42 24 0.34
42 25 0.27
42 26 0.30
42 27 0.32
42 28 0.41
42 29 0.36
42 30 0.35
42 31 0.32
42 32 0.38
42 33 0.30
42 34 0.47
42 35 0.39
42 36 0.40
42 37 0.35
42 38 0.47
42 39 0.34
42 40 0.51
42 41 0.43
42 42 1.00
42 43 0.58
42 44 0.51
42 45 0.40
42 46 0.58
42 47 0.39
42 48 0.41
42 49 0.36
42 50 0.50
42 51 0.39
42 52 0.42
42 53 0.34
42 54 0.43
42 55 0.31
42 56 0.47
42 57 0.38
42 58 0.56
42 59 0.40
42 60 0.40
42 61 0.30
42 62 0.41
42 63 0.28

43 0 0.21
43 1 0.24
43 2 0.40
43 3 0.33
43 4 0.33
43 5 0.40
43 6 0.32
43 7 0.23
43 8 0.26
43 9 0.31
43 10 0.31
43 11 0.33
43 12 0.41
43 13 0.30
43 14 0.32
43 15 0.33
43 16 0.31
43 17 0.29
43 18 0.39
43 19 0.33
43 20 0.32
43 21 0.42
43 22 0.31
43 23 0.30
43 24 0.28
43 25 0.33
43 26 0.24
43 27 0.37
43 28 0.36
43 29 0.45
43 30 0.33
43 31 0.38
43 32 0.32
43 33 0.37
43 34 0.38
43 35 0.51
43 36 0.34
43 37 0.40
43 38 0.36
43 39 0.45
43 40 0.40
43 41 0.52
43 42 0.58
43 43 1.00
43 44 0.40
43 45 0.52
43 46 0.47
43 47 0.62
43 48 0.34
43 49 0.42
43 50 0.40
43 51 0.53
43 52 0.34
43 53 0.39
43 54 0.34
43 55 0.41
43 56 0.37
43 57 0.48
43 58 0.46
43 59 0.61
43 60 0.35
43 61 0.39
43 62 0.37
43 63 0.42

44 0 0.27
44 1 0.18
44 2 0.29
44 3 0.32
44 4 0.36
44 5 0.34
44 6 0.24
44 7 0.28
44 8 0.32
44 9 0.27
44 10 0.29
44 11 0.34
44 12 0.28
44 13 0.37
44 14 0.34
44 15 0.33
44 16 0.25
44 17 0.22
44 18 0.28
44 19 0.31
44 20 0.35
44 21 0.31
44 22 0.24
44 23 0.26
44 24 0.30
44 25 0.28
44 26 0.31
44 27 0.31
44 28 0.35
44 29 0.28
44 30 0.41
44 31 0.35
44 32 0.35
44 33 0.27
44 34 0.41
44 35 0.34
44 36 0.47
44 37 0.39
44 38 0.44
44 39 0.34
44 40 0.54
44 41 0.46
44 42 0.51
44 43 0.40
44 44 1.00
44 45 0.60
44 46 0.55
44 47 0.39
44 48 0.44
44 49 0.37
44 50 0.44
44 51 0.34
44 52 0.51
44 53 0.38
44 54 0.40
44 55 0.30
44 56 0.47
44 57 0.38
44 58 0.41
44 59 0.28
44 60 0.56
44 61 0.40
44 62 0.39
44 63 0.26

45 0 0.20
45 1 0.22
45 2 0.33
45 3 0.40
45 4 0.33
45 5 0.40
45 6 0.25
45 7 0.30
45 8 0.26
45 9 0.32
45 10 0.32
45 11 0.30
45 12 0.31
45 13 0.33
45 14 0.39
45 15 0.30
45 16 0.30
45 17 0.29
45 18 0.35
45 19 0.44
45 20 0.34
45 21 0.41
45 22 0.28
45 23 0.32
45 24 0.26
45 25 0.32
45 26 0.28
45 27 0.36
45 28 0.33
45 29 0.36
45 30 0.38
45 31 0.46
45 32 0.32
45 33 0.36
45 34 0.34
45 35 0.40
45 36 0.39
45 37 0.51
45 38 0.36
45 39 0.44
45 40 0.42
45 41 0.55
45 42 0.40
45 43 0.52
45 44 0.60
45 45 1.00
45 46 0.47
45 47 0.62
45 48 0.35
45 49 0.43
45 50 0.35
45 51 0.39
45 52 0.41
45 53 0.53
45 54 0.34
45 55 0.40
45 56 0.36
45 57 0.49
45 58 0.33
45 59 0.38
45 60 0.48
45 61 0.61
45 62 0.36
45 63 0.40

46 0 0.29
46 1 0.20
46 2 0.31
46 3 0.30
46 4 0.43
46 5 0.37
46 6 0.22
46 7 0.25
46 8 0.32
46 9 0.30
46 10 0.26
46 11 0.37
46 12 0.29
46 13 0.35
46 14 0.30
46 15 0.40
46 16 0.33
46 17 0.25
46 18 0.29
46 19 0.28
46 20 0.41
46 21 0.39
46 22 0.26
46 23 0.26
46 24 0.33
46 25 0.31
46 26 0.29
46 27 0.29
46 28 0.38
46 29 0.33
46 30 0.38
46 31 0.33
46 32 0.45
46 33 0.38
46 34 0.37
46 35 0.31
46 36 0.36
46 37 0.33
46 38 0.54
46 39 0.41
46 40 0.39
46 41 0.36
46 42 0.58
46 43 0.47
46 44 0.55
46 45 0.47
46 46 1.00
46 47 0.64
46 48 0.36
46 49 0.33
46 50 0.42
46 51 0.35
46 52 0.42
46 53 0.35
46 54 0.51
46 55 0.40
46 56 0.40
46 57 0.36
46 58 0.50
46 59 0.38
46 60 0.50
46 61 0.38
46 62 0.63
46 63 0.45

47 0 0.22
47 1 0.27
47 2 0.26
47 3 0.29
47 4 0.31
47 5 0.47
47 6 0.21
47 7 0.21
47 8 0.24
47 9 0.37
47 10 0.24
47 11 0.27
47 12 0.31
47 13 0.28
47 14 0.32
47 15 0.34
47 16 0.40
47 17 0.27
47 18 0.28
47 19 0.28
47 20 0.32
47 21 0.52
47 22 0.26
47 23 0.27
47 24 0.28
47 25 0.36
47 26 0.26
47 27 0.33
47 28 0.31
47 29 0.39
47 30 0.33
47 31 0.39
47 32 0.38
47 33 0.48
47 34 0.29
47 35 0.36
47 36 0.29
47 37 0.35
47 38 0.37
47 39 0.57
47 40 0.30
47 41 0.38
47 42 0.39
47 43 0.62
47 44 0.39
47 45 0.62
47 46 0.64
47 47 1.00
47 48 0.30
47 49 0.34
47 50 0.31
47 51 0.39
47 52 0.31
47 53 0.41
47 54 0.40
47 55 0.54
47 56 0.30
47 57 0.41
47 58 0.38
47 59 0.50
47 60 0.38
47 61 0.49
47 62 0.50
47 63 0.65

48 0 0.23
48 1 0.19
48 2 0.25
48 3 0.27
48 4 0.28
48 5 0.28
48 6 0.26
48 7 0.26
48 8 0.31
48 9 0.29
48 10 0.29
48 11 0.31
48 12 0.30
48 13 0.31
48 14 0.29
48 15 0.29
48 16 0.25
48 17 0.22
48 18 0.26
48 19 0.25
48 20 0.29
48 21 0.29
48 22 0.27
48 23 0.28
48 24 0.28
48 25 0.29
48 26 0.40
48 27 0.37
48 28 0.36
48 29 0.33
48 30 0.38
48 31 0.33
48 32 0.32
48 33 0.26
48 34 0.45
48 35 0.36
48 36 0.43
48 37 0.34
48 38 0.40
48 39 0.33
48 40 0.50
48 41 0.39
48 42 0.41
48 43 0.34
48 44 0.44
48 45 0.35
48 46 0.36
48 47 0.30
48 48 1.00
48 49 0.57
48 50 0.52
48 51 0.39
48 52 0.53
48 53 0.41
48 54 0.40
48 55 0.32
48 56 0.51
48 57 0.40
48 58 0.38
48 59 0.30
48 60 0.41
48 61 0.32
48 62 0.30
48 63 0.23

49 0 0.20
49 1 0.22
49 2 0.32
49 3 0.33
49 4 0.29
49 5 0.30
49 6 0.34
49 7 0.33
49 8 0.31
49 9 0.32
49 10 0.36
49 11 0.31
49 12 0.33
49 13 0.33
49 14 0.32
49 15 0.28
49 16 0.26
49 17 0.26
49 18 0.31
49 19 0.32
49 20 0.29
49 21 0.33
49 22 0.33
49 23 0.35
49 24 0.29
49 25 0.32
49 26 0.31
49 27 0.44
49 28 0.32
49 29 0.35
49 30 0.35
49 31 0.38
49 32 0.27
49 33 0.28
49 34 0.36
49 35 0.45
49 36 0.35
49 37 0.46
49 38 0.34
49 39 0.38
49 40 0.38
49 41 0.53
49 42 0.36
49 43 0.42
49 44 0.37
49 45 0.43
49 46 0.33
49 47 0.34
49 48 0.57
49 49 1.00
49 50 0.43
49 51 0.53
49 52 0.45
49 53 0.55
49 54 0.35
49 55 0.37
49 56 0.44
49 57 0.54
49 58 0.34
49 59 0.36
49 60 0.37
49 61 0.38
49 62 0.27
49 63 0.25

50 0 0.27
50 1 0.20
50 2 0.31
50 3 0.29
50 4 0.34
50 5 0.29
50 6 0.29
50 7 0.28
50 8 0.36
50 9 0.29
50 10 0.29
50 11 0.39
50 12 0.34
50 13 0.36
50 14 0.30
50 15 0.36
50 16 0.28
50 17 0.25
50 18 0.30
50 19 0.29
50 20 0.34
50 21 0.30
50 22 0.28
50 23 0.29
50 24 0.36
50 25 0.32
50 26 0.31
50 27 0.31
50 28 0.41
50 29 0.35
50 30 0.37
50 31 0.31
50 32 0.38
50 33 0.28
50 34 0.48
50 35 0.39
50 36 0.40
50 37 0.35
50 38 0.46
50 39 0.36
50 40 0.44
50 41 0.36
50 42 0.50
50 43 0.40
50 44 0.44
50 45 0.35
50 46 0.42
50 47 0.31
50 48 0.52
50 49 0.43
50 50 1.00
50 51 0.59
50 52 0.50
50 53 0.38
50 54 0.58
50 55 0.39
50 56 0.47
50 57 0.38
50 58 0.57
50 59 0.39
50 60 0.41
50 61 0.30
50 62 0.41
50 63 0.27

51 0 0.21
51 1 0.23
51 2 0.32
51 3 0.26
51 4 0.28
51 5 0.30
51 6 0.35
51 7 0.26
51 8 0.29
51 9 0.34
51 10 0.28
51 11 0.31
51 12 0.39
51 13 0.30
51 14 0.31
51 15 0.30
51 16 0.31
51 17 0.31
51 18 0.33
51 19 0.28
51 20 0.29
51 21 0.36
51 22 0.38
51 23 0.30
51 24 0.30
51 25 0.40
51 26 0.25
51 27 0.33
51 28 0.35
51 29 0.45
51 30 0.31
51 31 0.36
51 32 0.30
51 33 0.37
51 34 0.38
51 35 0.49
51 36 0.31
51 37 0.37
51 38 0.36
51 39 0.47
51 40 0.33
51 41 0.42
51 42 0.39
51 43 0.53
51 44 0.34
51 45 0.39
51 46 0.35
51 47 0.39
51 48 0.39
51 49 0.53
51 50 0.59
51 51 1.00
51 52 0.38
51 53 0.49
51 54 0.45
51 55 0.63
51 56 0.38
51 57 0.46
51 58 0.45
51 59 0.60
51 60 0.34
51 61 0.37
51 62 0.35
51 63 0.41

52 0 0.30
52 1 0.22
52 2 0.28
52 3 0.30
52 4 0.35
52 5 0.29
52 6 0.27
52 7 0.29
52 8 0.37
52 9 0.32
52 10 0.29
52 11 0.33
52 12 0.30
52 13 0.37
52 14 0.34
52 15 0.35
52 16 0.28
52 17 0.25
52 18 0.29
52 19 0.29
52 20 0.34
52 21 0.31
52 22 0.27
52 23 0.30
52 24 0.33
52 25 0.34
52 26 0.33
52 27 0.32
52 28 0.37
52 29 0.31
52 30 0.43
52 31 0.37
52 32 0.37
52 33 0.30
52 34 0.41
52 35 0.35
52 36 0.45
52 37 0.39
52 38 0.47
52 39 0.37
52 40 0.43
52 41 0.36
52 42 0.42
52 43 0.34
52 44 0.51
52 45 0.41
52 46 0.42
52 47 0.31
52 48 0.53
52 49 0.45
52 50 0.50
52 51 0.38
52 52 1.00
52 53 0.60
52 54 0.58
52 55 0.41
52 56 0.48
52 57 0.40
52 58 0.42
52 59 0.31
52 60 0.58
52 61 0.41
52 62 0.39
52 63 0.28

53 0 0.23
53 1 0.26
53 2 0.26
53 3 0.32
53 4 0.28
53 5 0.32
53 6 0.28
53 7 0.36
53 8 0.32
53 9 0.38
53 10 0.30
53 11 0.30
53 12 0.32
53 13 0.34
53 14 0.40
53 15 0.29
53 16 0.32
53 17 0.27
53 18 0.28
53 19 0.33
53 20 0.30
53 21 0.35
53 22 0.30
53 23 0.38
53 24 0.30
53 25 0.40
53 26 0.26
53 27 0.37
53 28 0.33
53 29 0.39
53 30 0.37
53 31 0.48
53 32 0.32
53 33 0.39
53 34 0.31
53 35 0.39
53 36 0.37
53 37 0.49
53 38 0.37
53 39 0.45
53 40 0.35
53 41 0.43
53 42 0.34
53 43 0.39
53 44 0.38
53 45 0.53
53 46 0.35
53 47 0.41
53 48 0.41
53 49 0.55
53 50 0.38
53 51 0.49
53 52 0.60
53 53 1.00
53 54 0.46
53 55 0.62
53 56 0.39
53 57 0.50
53 58 0.37
53 59 0.40
53 60 0.47
53 61 0.62
53 62 0.36
53 63 0.41

54 0 0.33
54 1 0.25
54 2 0.24
54 3 0.25
54 4 0.34
54 5 0.30
54 6 0.24
54 7 0.26
54 8 0.40
54 9 0.36
54 10 0.25
54 11 0.34
54 12 0.28
54 13 0.33
54 14 0.30
54 15 0.42
54 16 0.31
54 17 0.28
54 18 0.26
54 19 0.26
54 20 0.35
54 21 0.34
54 22 0.28
54 23 0.28
54 24 0.44
54 25 0.41
54 26 0.30
54 27 0.29
54 28 0.38
54 29 0.31
54 30 0.38
54 31 0.33
54 32 0.46
54 33 0.37
54 34 0.37
54 35 0.33
54 36 0.34
54 37 0.32
54 38 0.54
54 39 0.44
54 40 0.35
54 41 0.30
54 42 0.43
54 43 0.34
54 44 0.40
54 45 0.34
54 46 0.51
54 47 0.40
54 48 0.40
54 49 0.35
54 50 0.58
54 51 0.45
54 52 0.58
54 53 0.46
54 54 1.00
54 55 0.65
54 56 0.39
54 57 0.33
54 58 0.50
54 59 0.37
54 60 0.47
54 61 0.35
54 62 0.61
54 63 0.42

55 0 0.25
55 1 0.30
55 2 0.22
55 3 0.22
55 4 0.25
55 5 0.35
55 6 0.23
55 7 0.24
55 8 0.31
55 9 0.47
55 10 0.22
55 11 0.25
55 12 0.33
55 13 0.27
55 14 0.32
55 15 0.33
55 16 0.40
55 17 0.29
55 18 0.27
55 19 0.26
55 20 0.30
55 21 0.39
55 22 0.29
55 23 0.30
55 24 0.34
55 25 0.54
55 26 0.26
55 27 0.32
55 28 0.32
55 29 0.40
55 30 0.32
55 31 0.38
55 32 0.36
55 33 0.49
55 34 0.29
55 35 0.36
55 36 0.27
55 37 0.34
55 38 0.39
55 39 0.58
55 40 0.27
55 41 0.33
55 42 0.31
55 43 0.41
55 44 0.30
55 45 0.40
55 46 0.40
55 47 0.54
55 48 0.32
55 49 0.37
55 50 0.39
55 51 0.63
55 52 0.41
55 53 0.62
55 54 0.65
55 55 1.00
55 56 0.30
55 57 0.38
55 58 0.40
55 59 0.51
55 60 0.37
55 61 0.47
55 62 0.47
55 63 0.64

56 0 0.28
56 1 0.19
56 2 0.29
56 3 0.29
56 4 0.32
56 5 0.27
56 6 0.24
56 7 0.25
56 8 0.31
56 9 0.24
56 10 0.30
56 11 0.36
56 12 0.31
56 13 0.37
56 14 0.30
56 15 0.37
56 16 0.26
56 17 0.20
56 18 0.28
56 19 0.29
56 20 0.33
56 21 0.30
56 22 0.26
56 23 0.26
56 24 0.32
56 25 0.28
56 26 0.40
56 27 0.38
56 28 0.42
56 29 0.35
56 30 0.41
56 31 0.34
56 32 0.38
56 33 0.28
56 34 0.39
56 35 0.32
56 36 0.37
56 37 0.31
56 38 0.37
56 39 0.28
56 40 0.50
56 41 0.42
56 42 0.47
56 43 0.37
56 44 0.47
56 45 0.36
56 46 0.40
56 47 0.30
56 48 0.51
56 49 0.44
56 50 0.47
56 51 0.38
56 52 0.48
56 53 0.39
56 54 0.39
56 55 0.30
56 56 1.00
56 57 0.60
56 58 0.58
56 59 0.41
56 60 0.59
56 61 0.40
56 62 0.42
56 63 0.30

57 0 0.21
57 1 0.25
57 2 0.32
57 3 0.32
57 4 0.28
57 5 0.32
57 6 0.30
57 7 0.26
57 8 0.27
57 9 0.29
57 10 0.38
57 11 0.32
57 12 0.39
57 13 0.33
57 14 0.39
57 15 0.31
57 16 0.33
57 17 0.24
57 18 0.31
57 19 0.31
57 20 0.31
57 21 0.36
57 22 0.30
57 23 0.27
57 24 0.28
57 25 0.33
57 26 0.32
57 27 0.49
57 28 0.36
57 29 0.45
57 30 0.35
57 31 0.45
57 32 0.33
57 33 0.36
57 34 0.33
57 35 0.40
57 36 0.29
57 37 0.37
57 38 0.33
57 39 0.36
57 40 0.40
57 41 0.53
57 42 0.38
57 43 0.48
57 44 0.38
57 45 0.49
57 46 0.36
57 47 0.41
57 48 0.40
57 49 0.54
57 50 0.38
57 51 0.46
57 52 0.40
57 53 0.50
57 54 0.33
57 55 0.38
57 56 0.60
57 57 1.00
57 58 0.48
57 59 0.61
57 60 0.49
57 61 0.63
57 62 0.38
57 63 0.44

58 0 0.31
58 1 0.24
58 2 0.30
58 3 0.27
58 4 0.35
58 5 0.32
58 6 0.25
58 7 0.25
58 8 0.32
58 9 0.28
58 10 0.28
58 11 0.42
58 12 0.40
58 13 0.37
58 14 0.33
58 15 0.44
58 16 0.36
58 17 0.22
58 18 0.29
58 19 0.27
58 20 0.35
58 21 0.32
58 22 0.27
58 23 0.27
58 24 0.34
58 25 0.31
58 26 0.32
58 27 0.33
58 28 0.48
58 29 0.42
58 30 0.37
58 31 0.32
58 32 0.44
58 33 0.35
58 34 0.36
58 35 0.32
58 36 0.32
58 37 0.29
58 38 0.41
58 39 0.32
58 40 0.39
58 41 0.33
58 42 0.56
58 43 0.46
58 44 0.41
58 45 0.33
58 46 0.50
58 47 0.38
58 48 0.38
58 49 0.34
58 50 0.57
58 51 0.45
58 52 0.42
58 53 0.37
58 54 0.50
58 55 0.40
58 56 0.58
58 57 0.48
58 58 1.00
58 59 0.65
58 60 0.52
58 61 0.40
58 62 0.66
58 63 0.46

59 0 0.23
59 1 0.28
59 2 0.26
59 3 0.23
59 4 0.26
59 5 0.31
59 6 0.25
59 7 0.19
59 8 0.25
59 9 0.29
59 10 0.24
59 11 0.30
59 12 0.48
59 13 0.25
59 14 0.32
59 15 0.34
59 16 0.42
59 17 0.24
59 18 0.27
59 19 0.24
59 20 0.27
59 21 0.37
59 22 0.28
59 23 0.25
59 24 0.28
59 25 0.35
59 26 0.26
59 27 0.37
59 28 0.36
59 29 0.56
59 30 0.29
59 31 0.38
59 32 0.34
59 33 0.48
59 34 0.27
59 35 0.34
59 36 0.25
59 37 0.30
59 38 0.30
59 39 0.37
59 40 0.30
59 41 0.36
59 42 0.40
59 43 0.61
59 44 0.28
59 45 0.38
59 46 0.38
59 47 0.50
59 48 0.30
59 49 0.36
59 50 0.39
59 51 0.60
59 52 0.31
59 53 0.40
59 54 0.37
59 55 0.51
59 56 0.41
59 57 0.61
59 58 0.65
59 59 1.00
59 60 0.39
59 61 0.51
59 62 0.50
59 63 0.68

60 0 0.27
60 1 0.19
60 2 0.28
60 3 0.31
60 4 0.31
60 5 0.29
60 6 0.25
60 7 0.26
60 8 0.31
60 9 0.27
60 10 0.31
60 11 0.35
60 12 0.30
60 13 0.43
60 14 0.39
60 15 0.41
60 16 0.32
60 17 0.26
60 18 0.29
60 19 0.29
60 20 0.34
60 21 0.31
60 22 0.28
60 23 0.28
60 24 0.30
60 25 0.31
60 26 0.34
60 27 0.33
60 28 0.37
60 29 0.32
60 30 0.48
60 31 0.43
60 32 0.43
60 33 0.35
60 34 0.35
60 35 0.32
60 36 0.35
60 37 0.35
60 38 0.38
60 39 0.33
60 40 0.41
60 41 0.34
60 42 0.40
60 43 0.35
60 44 0.56
60 45 0.48
60 46 0.50
60 47 0.38
60 48 0.41
60 49 0.37
60 50 0.41
60 51 0.34
60 52 0.58
60 53 0.47
60 54 0.47
60 55 0.37
60 56 0.59
60 57 0.49
60 58 0.52
60 59 0.39
60 60 1.00
60 61 0.65
60 62 0.63
60 63 0.44

61 0 0.21
61 1 0.26
61 2 0.25
61 3 0.26
61 4 0.23
61 5 0.31
61 6 0.23
61 7 0.23
61 8 0.24
61 9 0.30
61 10 0.27
61 11 0.25
61 12 0.32
61 13 0.30
61 14 0.48
61 15 0.31
61 16 0.39
61 17 0.24
61 18 0.28
61 19 0.31
61 20 0.25
61 21 0.34
61 22 0.27
61 23 0.29
61 24 0.24
61 25 0.33
61 26 0.26
61 27 0.37
61 28 0.30
61 29 0.38
61 30 0.37
61 31 0.57
61 32 0.35
61 33 0.46
61 34 0.27
61 35 0.32
61 36 0.27
61 37 0.34
61 38 0.30
61 39 0.36
61 40 0.32
61 41 0.37
61 42 0.30
61 43 0.39
61 44 0.40
61 45 0.61
61 46 0.38
61 47 0.49
61 48 0.32
61 49 0.38
61 50 0.30
61 51 0.37
61 52 0.41
61 53 0.62
61 54 0.35
61 55 0.47
61 56 0.40
61 57 0.63
61 58 0.40
61 59 0.51
61 60 0.65
61 61 1.00
61 62 0.48
61 63 0.64

62 0 0.27
62 1 0.19
62 2 0.22
62 3 0.22
62 4 0.28
62 5 0.29
62 6 0.18
62 7 0.20
62 8 0.25
62 9 0.26
62 10 0.22
62 11 0.31
62 12 0.30
62 13 0.31
62 14 0.32
62 15 0.50
62 16 0.40
62 17 0.25
62 18 0.24
62 19 0.23
62 20 0.30
62 21 0.32
62 22 0.23
62 23 0.24
62 24 0.31
62 25 0.31
62 26 0.28
62 27 0.27
62 28 0.35
62 29 0.33
62 30 0.36
62 31 0.35
62 32 0.56
62 33 0.47
62 34 0.30
62 35 0.26
62 36 0.26
62 37 0.25
62 38 0.39
62 39 0.35
62 40 0.30
62 41 0.25
62 42 0.41
62 43 0.37
62 44 0.39
62 45 0.36
62 46 0.63
62 47 0.50
62 48 0.30
62 49 0.27
62 50 0.41
62 51 0.35
62 52 0.39
62 53 0.36
62 54 0.61
62 55 0.47
62 56 0.42
62 57 0.38
62 58 0.66
62 59 0.50
62 60 0.63
62 61 0.48
62 62 1.00
62 63 0.67

63 0 0.19
63 1 0.24
63 2 0.17
63 3 0.16
63 4 0.19
63 5 0.29
63 6 0.16
63 7 0.15
63 8 0.20
63 9 0.29
63 10 0.17
63 11 0.21
63 12 0.32
63 13 0.20
63 14 0.31
63 15 0.36
63 16 0.52
63 17 0.22
63 18 0.21
63 19 0.20
63 20 0.22
63 21 0.36
63 22 0.21
63 23 0.22
63 24 0.24
63 25 0.36
63 26 0.23
63 27 0.29
63 28 0.28
63 29 0.40
63 30 0.28
63 31 0.39
63 32 0.41
63 33 0.62
63 34 0.21
63 35 0.25
63 36 0.18
63 37 0.23
63 38 0.27
63 39 0.40
63 40 0.21
63 41 0.26
63 42 0.28
63 43 0.42
63 44 0.26
63 45 0.40
63 46 0.45
63 47 0.65
63 48 0.23
63 49 0.25
63 50 0.27
63 51 0.41
63 52 0.28
63 53 0.41
63 54 0.42
63 55 0.64
63 56 0.30
63 57 0.44
63 58 0.46
63 59 0.68
63 60 0.44
63 61 0.64
63 62 0.67
63 63 1.00



==> figures/data/corrSyst.dat <==
0 0 1.00
0 1 0.10
0 2 0.11
0 3 0.12
0 4 0.16
0 5 0.06
0 6 0.09
0 7 0.08
0 8 0.24
0 9 0.10
0 10 0.09
0 11 0.16
0 12 0.11
0 13 0.11
0 14 0.09
0 15 0.34
0 16 0.08
0 17 0.11
0 18 0.13
0 19 0.09
0 20 0.18
0 21 0.07
0 22 0.10
0 23 0.08
0 24 0.23
0 25 0.08
0 26 0.16
0 27 0.09
0 28 0.12
0 29 0.10
0 30 0.12
0 31 0.06
0 32 0.42
0 33 0.09
0 34 0.15
0 35 0.11
0 36 0.14
0 37 0.11
0 38 0.17
0 39 0.08
0 40 0.13
0 41 0.08
0 42 0.14
0 43 0.08
0 44 0.19
0 45 0.06
0 46 0.16
0 47 0.06
0 48 0.14
0 49 0.10
0 50 0.15
0 51 0.08
0 52 0.15
0 53 0.11
0 54 0.20
0 55 0.10
0 56 0.16
0 57 0.07
0 58 0.12
0 59 0.10
0 60 0.12
0 61 0.10
0 62 0.39
0 63 0.08

1 0 0.10
1 1 1.00
1 2 0.11
1 3 0.12
1 4 0.06
1 5 0.19
1 6 0.15
1 7 0.14
1 8 0.12
1 9 0.20
1 10 0.13
1 11 0.09
1 12 0.14
1 13 0.09
1 14 0.16
1 15 0.10
1 16 0.35
1 17 0.17
1 18 0.14
1 19 0.14
1 20 0.07
1 21 0.17
1 22 0.13
1 23 0.15
1 24 0.08
1 25 0.21
1 26 0.08
1 27 0.14
1 28 0.07
1 29 0.11
1 30 0.08
1 31 0.13
1 32 0.12
1 33 0.43
1 34 0.07
1 35 0.15
1 36 0.11
1 37 0.13
1 38 0.08
1 39 0.21
1 40 0.10
1 41 0.15
1 42 0.10
1 43 0.12
1 44 0.08
1 45 0.15
1 46 0.12
1 47 0.17
1 48 0.08
1 49 0.15
1 50 0.09
1 51 0.14
1 52 0.06
1 53 0.16
1 54 0.10
1 55 0.22
1 56 0.10
1 57 0.14
1 58 0.05
1 59 0.12
1 60 0.11
1 61 0.14
1 62 0.08
1 63 0.38

2 0 0.11
2 1 0.11
2 2 1.00
2 3 0.18
2 4 0.10
2 5 0.17
2 6 0.20
2 7 0.16
2 8 0.10
2 9 0.13
2 10 0.13
2 11 0.12
2 12 0.18
2 13 0.08
2 14 0.15
2 15 0.11
2 16 0.13
2 17 0.15
2 18 0.41
2 19 0.15
2 20 0.11
2 21 0.14
2 22 0.19
2 23 0.17
2 24 0.08
2 25 0.09
2 26 0.06
2 27 0.18
2 28 0.07
2 29 0.17
2 30 0.10
2 31 0.13
2 32 0.11
2 33 0.12
2 34 0.11
2 35 0.17
2 36 0.12
2 37 0.14
2 38 0.11
2 39 0.16
2 40 0.12
2 41 0.17
2 42 0.08
2 43 0.40
2 44 0.13
2 45 0.17
2 46 0.09
2 47 0.14
2 48 0.10
2 49 0.14
2 50 0.11
2 51 0.19
2 52 0.09
2 53 0.15
2 54 0.10
2 55 0.10
2 56 0.09
2 57 0.13
2 58 0.09
2 59 0.17
2 60 0.09
2 61 0.16
2 62 0.11
2 63 0.11

3 0 0.12
3 1 0.12
3 2 0.18
3 3 1.00
3 4 0.08
3 5 0.15
3 6 0.12
3 7 0.18
3 8 0.10
3 9 0.16
3 10 0.14
3 11 0.13
3 12 0.18
3 13 0.07
3 14 0.16
3 15 0.11
3 16 0.16
3 17 0.17
3 18 0.12
3 19 0.35
3 20 0.10
3 21 0.16
3 22 0.14
3 23 0.17
3 24 0.05
3 25 0.14
3 26 0.08
3 27 0.15
3 28 0.11
3 29 0.14
3 30 0.09
3 31 0.16
3 32 0.12
3 33 0.18
3 34 0.08
3 35 0.18
3 36 0.11
3 37 0.20
3 38 0.07
3 39 0.15
3 40 0.10
3 41 0.16
3 42 0.11
3 43 0.21
3 44 0.11
3 45 0.37
3 46 0.09
3 47 0.15
3 48 0.10
3 49 0.16
3 50 0.08
3 51 0.16
3 52 0.10
3 53 0.21
3 54 0.10
3 55 0.13
3 56 0.08
3 57 0.15
3 58 0.09
3 59 0.16
3 60 0.09
3 61 0.14
3 62 0.12
3 63 0.16

4 0 0.16
4 1 0.06
4 2 0.10
4 3 0.08
4 4 1.00
4 5 0.09
4 6 0.07
4 7 0.12
4 8 0.20
4 9 0.07
4 10 0.13
4 11 0.14
4 12 0.09
4 13 0.14
4 14 0.12
4 15 0.14
4 16 0.08
4 17 0.10
4 18 0.10
4 19 0.08
4 20 0.41
4 21 0.09
4 22 0.09
4 23 0.10
4 24 0.21
4 25 0.08
4 26 0.16
4 27 0.11
4 28 0.14
4 29 0.09
4 30 0.15
4 31 0.09
4 32 0.18
4 33 0.09
4 34 0.16
4 35 0.08
4 36 0.19
4 37 0.10
4 38 0.20
4 39 0.07
4 40 0.16
4 41 0.07
4 42 0.14
4 43 0.07
4 44 0.16
4 45 0.08
4 46 0.39
4 47 0.09
4 48 0.14
4 49 0.10
4 50 0.13
4 51 0.06
4 52 0.16
4 53 0.11
4 54 0.16
4 55 0.06
4 56 0.15
4 57 0.07
4 58 0.17
4 59 0.07
4 60 0.16
4 61 0.09
4 62 0.17
4 63 0.09

5 0 0.06
5 1 0.19
5 2 0.17
5 3 0.15
5 4 0.09
5 5 1.00
5 6 0.14
5 7 0.13
5 8 0.09
5 9 0.17
5 10 0.14
5 11 0.11
5 12 0.17
5 13 0.08
5 14 0.18
5 15 0.08
5 16 0.22
5 17 0.22
5 18 0.13
5 19 0.17
5 20 0.09
5 21 0.37
5 22 0.17
5 23 0.15
5 24 0.07
5 25 0.20
5 26 0.06
5 27 0.15
5 28 0.08
5 29 0.19
5 30 0.11
5 31 0.16
5 32 0.08
5 33 0.18
5 34 0.09
5 35 0.15
5 36 0.10
5 37 0.15
5 38 0.10
5 39 0.24
5 40 0.07
5 41 0.15
5 42 0.08
5 43 0.16
5 44 0.09
5 45 0.14
5 46 0.11
5 47 0.41
5 48 0.08
5 49 0.17
5 50 0.07
5 51 0.14
5 52 0.09
5 53 0.14
5 54 0.06
5 55 0.22
5 56 0.08
5 57 0.15
5 58 0.06
5 59 0.13
5 60 0.10
5 61 0.16
5 62 0.10
5 63 0.21

6 0 0.09
6 1 0.15
6 2 0.20
6 3 0.12
6 4 0.07
6 5 0.14
6 6 1.00
6 7 0.13
6 8 0.11
6 9 0.10
6 10 0.14
6 11 0.11
6 12 0.20
6 13 0.08
6 14 0.15
6 15 0.10
6 16 0.16
6 17 0.14
6 18 0.19
6 19 0.17
6 20 0.10
6 21 0.13
6 22 0.36
6 23 0.13
6 24 0.08
6 25 0.12
6 26 0.08
6 27 0.15
6 28 0.11
6 29 0.19
6 30 0.09
6 31 0.12
6 32 0.09
6 33 0.13
6 34 0.06
6 35 0.16
6 36 0.12
6 37 0.16
6 38 0.10
6 39 0.13
6 40 0.11
6 41 0.16
6 42 0.09
6 43 0.18
6 44 0.10
6 45 0.17
6 46 0.09
6 47 0.11
6 48 0.09
6 49 0.14
6 50 0.09
6 51 0.38
6 52 0.09
6 53 0.14
6 54 0.07
6 55 0.11
6 56 0.08
6 57 0.12
6 58 0.08
6 59 0.18
6 60 0.09
6 61 0.14
6 62 0.11
6 63 0.13

7 0 0.08
7 1 0.14
7 2 0.16
7 3 0.18
7 4 0.12
7 5 0.13
7 6 0.13
7 7 1.00
7 8 0.10
7 9 0.17
7 10 0.15
7 11 0.07
7 12 0.16
7 13 0.10
7 14 0.21
7 15 0.09
7 16 0.13
7 17 0.19
7 18 0.15
7 19 0.20
7 20 0.10
7 21 0.16
7 22 0.15
7 23 0.40
7 24 0.11
7 25 0.17
7 26 0.11
7 27 0.12
7 28 0.08
7 29 0.18
7 30 0.14
7 31 0.23
7 32 0.09
7 33 0.17
7 34 0.10
7 35 0.14
7 36 0.10
7 37 0.19
7 38 0.11
7 39 0.13
7 40 0.08
7 41 0.15
7 42 0.11
7 43 0.12
7 44 0.12
7 45 0.21
7 46 0.10
7 47 0.10
7 48 0.09
7 49 0.13
7 50 0.09
7 51 0.18
7 52 0.11
7 53 0.44
7 54 0.10
7 55 0.16
7 56 0.09
7 57 0.14
7 58 0.10
7 59 0.15
7 60 0.09
7 61 0.21
7 62 0.09
7 63 0.13

8 0 0.24
8 1 0.12
8 2 0.10
8 3 0.10
8 4 0.20
8 5 0.09
8 6 0.11
8 7 0.10
8 8 1.00
8 9 0.06
8 10 0.09
8 11 0.14
8 12 0.08
8 13 0.16
8 14 0.10
8 15 0.19
8 16 0.08
8 17 0.09
8 18 0.12
8 19 0.07
8 20 0.22
8 21 0.09
8 22 0.08
8 23 0.12
8 24 0.41
8 25 0.10
8 26 0.13
8 27 0.10
8 28 0.11
8 29 0.10
8 30 0.16
8 31 0.05
8 32 0.21
8 33 0.09
8 34 0.13
8 35 0.10
8 36 0.14
8 37 0.08
8 38 0.17
8 39 0.11
8 40 0.15
8 41 0.10
8 42 0.14
8 43 0.08
8 44 0.14
8 45 0.09
8 46 0.20
8 47 0.06
8 48 0.15
8 49 0.08
8 50 0.17
8 51 0.11
8 52 0.17
8 53 0.10
8 54 0.42
8 55 0.08
8 56 0.15
8 57 0.07
8 58 0.13
8 59 0.10
8 60 0.19
8 61 0.10
8 62 0.22
8 63 0.08

9 0 0.10
9 1 0.20
9 2 0.13
9 3 0.16
9 4 0.07
9 5 0.17
9 6 0.10
9 7 0.17
9 8 0.06
9 9 1.00
9 10 0.15
9 11 0.08
9 12 0.15
9 13 0.05
9 14 0.12
9 15 0.09
9 16 0.18
9 17 0.19
9 18 0.10
9 19 0.13
9 20 0.09
9 21 0.17
9 22 0.16
9 23 0.14
9 24 0.10
9 25 0.34
9 26 0.09
9 27 0.16
9 28 0.11
9 29 0.13
9 30 0.08
9 31 0.15
9 32 0.11
9 33 0.25
9 34 0.09
9 35 0.17
9 36 0.13
9 37 0.16
9 38 0.07
9 39 0.21
9 40 0.09
9 41 0.12
9 42 0.10
9 43 0.12
9 44 0.11
9 45 0.15
9 46 0.08
9 47 0.23
9 48 0.09
9 49 0.11
9 50 0.09
9 51 0.11
9 52 0.06
9 53 0.15
9 54 0.11
9 55 0.42
9 56 0.08
9 57 0.20
9 58 0.09
9 59 0.14
9 60 0.08
9 61 0.16
9 62 0.09
9 63 0.24

10 0 0.09
10 1 0.13
10 2 0.13
10 3 0.14
10 4 0.13
10 5 0.14
10 6 0.14
10 7 0.15
10 8 0.09
10 9 0.15
10 10 1.00
10 11 0.13
10 12 0.17
10 13 0.11
10 14 0.16
10 15 0.08
10 16 0.11
10 17 0.13
10 18 0.17
10 19 0.15
10 20 0.12
10 21 0.13
10 22 0.16
10 23 0.11
10 24 0.11
10 25 0.14
10 26 0.06
10 27 0.44
10 28 0.09
10 29 0.17
10 30 0.11
10 31 0.14
10 32 0.10
10 33 0.12
10 34 0.07
10 35 0.14
10 36 0.10
10 37 0.15
10 38 0.09
10 39 0.13
10 40 0.10
10 41 0.19
10 42 0.09
10 43 0.13
10 44 0.08
10 45 0.13
10 46 0.10
10 47 0.12
10 48 0.09
10 49 0.21
10 50 0.09
10 51 0.11
10 52 0.10
10 53 0.13
10 54 0.09
10 55 0.14
10 56 0.09
10 57 0.44
10 58 0.08
10 59 0.16
10 60 0.08
10 61 0.12
10 62 0.11
10 63 0.12

11 0 0.16
11 1 0.09
11 2 0.12
11 3 0.13
11 4 0.14
11 5 0.11
11 6 0.11
11 7 0.07
11 8 0.14
11 9 0.08
11 10 0.13
11 11 1.00
11 12 0.08
11 13 0.17
11 14 0.11
11 15 0.16
11 16 0.09
11 17 0.10
11 18 0.11
11 19 0.09
11 20 0.18
11 21 0.10
11 22 0.09
11 23 0.07
11 24 0.15
11 25 0.11
11 26 0.12
11 27 0.13
11 28 0.40
11 29 0.10
11 30 0.15
11 31 0.07
11 32 0.15
11 33 0.09
11 34 0.21
11 35 0.11
11 36 0.14
11 37 0.11
11 38 0.12
11 39 0.07
11 40 0.17
11 41 0.09
11 42 0.18
11 43 0.12
11 44 0.14
11 45 0.07
11 46 0.12
11 47 0.09
11 48 0.16
11 49 0.08
11 50 0.23
11 51 0.11
11 52 0.15
11 53 0.10
11 54 0.12
11 55 0.10
11 56 0.16
11 57 0.09
11 58 0.36
11 59 0.10
11 60 0.17
11 61 0.09
11 62 0.14
11 63 0.08

12 0 0.11
12 1 0.14
12 2 0.18
12 3 0.18
12 4 0.09
12 5 0.17
12 6 0.20
12 7 0.16
12 8 0.08
12 9 0.15
12 10 0.17
12 11 0.08
12 12 1.00
12 13 0.07
12 14 0.13
12 15 0.10
12 16 0.16
12 17 0.16
12 18 0.18
12 19 0.16
12 20 0.11
12 21 0.19
12 22 0.23
12 23 0.15
12 24 0.08
12 25 0.14
12 26 0.09
12 27 0.20
12 28 0.10
12 29 0.38
12 30 0.09
12 31 0.11
12 32 0.09
12 33 0.14
12 34 0.11
12 35 0.21
12 36 0.10
12 37 0.17
12 38 0.06
12 39 0.17
12 40 0.08
12 41 0.17
12 42 0.08
12 43 0.19
12 44 0.09
12 45 0.17
12 46 0.09
12 47 0.17
12 48 0.08
12 49 0.13
12 50 0.10
12 51 0.21
12 52 0.09
12 53 0.17
12 54 0.09
12 55 0.13
12 56 0.09
12 57 0.16
12 58 0.08
12 59 0.40
12 60 0.11
12 61 0.12
12 62 0.10
12 63 0.12

13 0 0.11
13 1 0.09
13 2 0.08
13 3 0.07
13 4 0.14
13 5 0.08
13 6 0.08
13 7 0.10
13 8 0.16
13 9 0.05
13 10 0.11
13 11 0.17
13 12 0.07
13 13 1.00
13 14 0.10
13 15 0.12
13 16 0.08
13 17 0.11
13 18 0.11
13 19 0.10
13 20 0.12
13 21 0.10
13 22 0.08
13 23 0.10
13 24 0.18
13 25 0.09
13 26 0.13
13 27 0.10
13 28 0.16
13 29 0.09
13 30 0.37
13 31 0.08
13 32 0.13
13 33 0.09
13 34 0.16
13 35 0.10
13 36 0.22
13 37 0.11
13 38 0.15
13 39 0.09
13 40 0.15
13 41 0.06
13 42 0.15
13 43 0.08
13 44 0.18
13 45 0.08
13 46 0.13
13 47 0.09
13 48 0.12
13 49 0.10
13 50 0.16
13 51 0.08
13 52 0.22
13 53 0.08
13 54 0.16
13 55 0.10
13 56 0.12
13 57 0.09
13 58 0.18
13 59 0.08
13 60 0.38
13 61 0.11
13 62 0.16
13 63 0.07

14 0 0.09
14 1 0.16
14 2 0.15
14 3 0.16
14 4 0.12
14 5 0.18
14 6 0.15
14 7 0.21
14 8 0.10
14 9 0.12
14 10 0.16
14 11 0.11
14 12 0.13
14 13 0.10
14 14 1.00
14 15 0.10
14 16 0.14
14 17 0.13
14 18 0.18
14 19 0.18
14 20 0.11
14 21 0.19
14 22 0.13
14 23 0.18
14 24 0.08
14 25 0.14
14 26 0.09
14 27 0.17
14 28 0.10
14 29 0.14
14 30 0.10
14 31 0.36
14 32 0.11
14 33 0.16
14 34 0.15
14 35 0.12
14 36 0.09
14 37 0.22
14 38 0.10
14 39 0.10
14 40 0.10
14 41 0.17
14 42 0.09
14 43 0.16
14 44 0.08
14 45 0.16
14 46 0.09
14 47 0.15
14 48 0.09
14 49 0.17
14 50 0.08
14 51 0.16
14 52 0.09
14 53 0.21
14 54 0.09
14 55 0.17
14 56 0.11
14 57 0.12
14 58 0.10
14 59 0.14
14 60 0.09
14 61 0.46
14 62 0.11
14 63 0.15

15 0 0.34
15 1 0.10
15 2 0.11
15 3 0.11
15 4 0.14
15 5 0.08
15 6 0.10
15 7 0.09
15 8 0.19
15 9 0.09
15 10 0.08
15 11 0.16
15 12 0.10
15 13 0.12
15 14 0.10
15 15 1.00
15 16 0.06
15 17 0.07
15 18 0.09
15 19 0.10
15 20 0.15
15 21 0.10
15 22 0.10
15 23 0.08
15 24 0.19
15 25 0.10
15 26 0.18
15 27 0.07
15 28 0.14
15 29 0.08
15 30 0.13
15 31 0.07
15 32 0.42
15 33 0.09
15 34 0.14
15 35 0.08
15 36 0.15
15 37 0.10
15 38 0.17
15 39 0.08
15 40 0.20
15 41 0.06
15 42 0.14
15 43 0.09
15 44 0.13
15 45 0.08
15 46 0.16
15 47 0.07
15 48 0.14
15 49 0.09
15 50 0.16
15 51 0.10
15 52 0.16
15 53 0.07
15 54 0.17
15 55 0.08
15 56 0.11
15 57 0.07
15 58 0.14
15 59 0.11
15 60 0.16
15 61 0.11
15 62 0.37
15 63 0.08

16 0 0.08
16 1 0.35
16 2 0.13
16 3 0.16
16 4 0.08
16 5 0.22
16 6 0.16
16 7 0.13
16 8 0.08
16 9 0.18
16 10 0.11
16 11 0.09
16 12 0.16
16 13 0.08
16 14 0.14
16 15 0.06
16 16 1.00
16 17 0.19
16 18 0.10
16 19 0.14
16 20 0.08
16 21 0.22
16 22 0.15
16 23 0.15
16 24 0.08
16 25 0.21
16 26 0.04
16 27 0.15
16 28 0.05
16 29 0.15
16 30 0.09
16 31 0.15
16 32 0.10
16 33 0.36
16 34 0.08
16 35 0.14
16 36 0.08
16 37 0.14
16 38 0.07
16 39 0.21
16 40 0.09
16 41 0.16
16 42 0.07
16 43 0.12
16 44 0.10
16 45 0.15
16 46 0.12
16 47 0.17
16 48 0.11
16 49 0.13
16 50 0.08
16 51 0.14
16 52 0.08
16 53 0.13
16 54 0.06
16 55 0.21
16 56 0.09
16 57 0.15
16 58 0.11
16 59 0.12
16 60 0.07
16 61 0.15
16 62 0.09
16 63 0.41

17 0 0.11
17 1 0.17
17 2 0.15
17 3 0.17
17 4 0.10
17 5 0.22
17 6 0.14
17 7 0.19
17 8 0.09
17 9 0.19
17 10 0.13
17 11 0.10
17 12 0.16
17 13 0.11
17 14 0.13
17 15 0.07
17 16 0.19
17 17 1.00
17 18 0.14
17 19 0.13
17 20 0.09
17 21 0.23
17 22 0.20
17 23 0.16
17 24 0.09
17 25 0.17
17 26 0.05
17 27 0.16
17 28 0.09
17 29 0.20
17 30 0.09
17 31 0.12
17 32 0.07
17 33 0.21
17 34 0.08
17 35 0.16
17 36 0.10
17 37 0.16
17 38 0.09
17 39 0.38
17 40 0.11
17 41 0.15
17 42 0.08
17 43 0.17
17 44 0.08
17 45 0.15
17 46 0.12
17 47 0.21
17 48 0.13
17 49 0.17
17 50 0.11
17 51 0.14
17 52 0.11
17 53 0.15
17 54 0.08
17 55 0.18
17 56 0.09
17 57 0.15
17 58 0.10
17 59 0.19
17 60 0.10
17 61 0.14
17 62 0.09
17 63 0.20

18 0 0.13
18 1 0.14
18 2 0.41
18 3 0.12
18 4 0.10
18 5 0.13
18 6 0.19
18 7 0.15
18 8 0.12
18 9 0.10
18 10 0.17
18 11 0.11
18 12 0.18
18 13 0.11
18 14 0.18
18 15 0.09
18 16 0.10
18 17 0.14
18 18 1.00
18 19 0.14
18 20 0.12
18 21 0.14
18 22 0.18
18 23 0.16
18 24 0.10
18 25 0.16
18 26 0.07
18 27 0.15
18 28 0.07
18 29 0.16
18 30 0.10
18 31 0.16
18 32 0.09
18 33 0.13
18 34 0.11
18 35 0.18
18 36 0.12
18 37 0.13
18 38 0.08
18 39 0.15
18 40 0.12
18 41 0.17
18 42 0.09
18 43 0.38
18 44 0.11
18 45 0.16
18 46 0.12
18 47 0.13
18 48 0.08
18 49 0.16
18 50 0.12
18 51 0.18
18 52 0.10
18 53 0.10
18 54 0.13
18 55 0.11
18 56 0.10
18 57 0.16
18 58 0.08
18 59 0.17
18 60 0.11
18 61 0.16
18 62 0.09
18 63 0.11

19 0 0.09
19 1 0.14
19 2 0.15
19 3 0.35
19 4 0.08
19 5 0.17
19 6 0.17
19 7 0.20
19 8 0.07
19 9 0.13
19 10 0.15
19 11 0.09
19 12 0.16
19 13 0.10
19 14 0.18
19 15 0.10
19 16 0.14
19 17 0.13
19 18 0.14
19 19 1.00
19 20 0.08
19 21 0.15
19 22 0.17
19 23 0.23
19 24 0.08
19 25 0.16
19 26 0.10
19 27 0.14
19 28 0.11
19 29 0.14
19 30 0.09
19 31 0.17
19 32 0.12
19 33 0.17
19 34 0.08
19 35 0.16
19 36 0.10
19 37 0.22
19 38 0.09
19 39 0.16
19 40 0.08
19 41 0.15
19 42 0.07
19 43 0.17
19 44 0.11
19 45 0.30
19 46 0.08
19 47 0.14
19 48 0.08
19 49 0.15
19 50 0.10
19 51 0.15
19 52 0.08
19 53 0.25
19 54 0.09
19 55 0.10
19 56 0.08
19 57 0.17
19 58 0.08
19 59 0.13
19 60 0.10
19 61 0.17
19 62 0.10
19 63 0.16

20 0 0.18
20 1 0.07
20 2 0.11
20 3 0.10
20 4 0.41
20 5 0.09
20 6 0.10
20 7 0.10
20 8 0.22
20 9 0.09
20 10 0.12
20 11 0.18
20 12 0.11
20 13 0.12
20 14 0.11
20 15 0.15
20 16 0.08
20 17 0.09
20 18 0.12
20 19 0.08
20 20 1.00
20 21 0.08
20 22 0.09
20 23 0.07
20 24 0.22
20 25 0.06
20 26 0.12
20 27 0.09
20 28 0.20
20 29 0.10
20 30 0.14
20 31 0.08
20 32 0.20
20 33 0.06
20 34 0.17
20 35 0.10
20 36 0.17
20 37 0.07
20 38 0.17
20 39 0.10
20 40 0.15
20 41 0.06
20 42 0.17
20 43 0.10
20 44 0.14
20 45 0.09
20 46 0.36
20 47 0.08
20 48 0.14
20 49 0.11
20 50 0.14
20 51 0.07
20 52 0.18
20 53 0.10
20 54 0.19
20 55 0.08
20 56 0.15
20 57 0.10
20 58 0.18
20 59 0.10
20 60 0.18
20 61 0.09
20 62 0.21
20 63 0.07

21 0 0.07
21 1 0.17
21 2 0.14
21 3 0.16
21 4 0.09
21 5 0.37
21 6 0.13
21 7 0.16
21 8 0.09
21 9 0.17
21 10 0.13
21 11 0.10
21 12 0.19
21 13 0.10
21 14 0.19
21 15 0.10
21 16 0.22
21 17 0.23
21 18 0.14
21 19 0.15
21 20 0.08
21 21 1.00
21 22 0.16
21 23 0.15
21 24 0.08
21 25 0.19
21 26 0.07
21 27 0.18
21 28 0.11
21 29 0.20
21 30 0.11
21 31 0.13
21 32 0.11
21 33 0.20
21 34 0.10
21 35 0.18
21 36 0.11
21 37 0.14
21 38 0.10
21 39 0.20
21 40 0.09
21 41 0.14
21 42 0.07
21 43 0.15
21 44 0.08
21 45 0.19
21 46 0.09
21 47 0.32
21 48 0.09
21 49 0.14
21 50 0.06
21 51 0.13
21 52 0.09
21 53 0.15
21 54 0.07
21 55 0.19
21 56 0.08
21 57 0.13
21 58 0.08
21 59 0.17
21 60 0.11
21 61 0.14
21 62 0.09
21 63 0.20

22 0 0.10
22 1 0.13
22 2 0.19
22 3 0.14
22 4 0.09
22 5 0.17
22 6 0.36
22 7 0.15
22 8 0.08
22 9 0.16
22 10 0.16
22 11 0.09
22 12 0.23
22 13 0.08
22 14 0.13
22 15 0.10
22 16 0.15
22 17 0.20
22 18 0.18
22 19 0.17
22 20 0.09
22 21 0.16
22 22 1.00
22 23 0.15
22 24 0.09
22 25 0.15
22 26 0.05
22 27 0.14
22 28 0.10
22 29 0.20
22 30 0.10
22 31 0.16
22 32 0.07
22 33 0.14
22 34 0.07
22 35 0.21
22 36 0.11
22 37 0.16
22 38 0.06
22 39 0.17
22 40 0.08
22 41 0.18
22 42 0.09
22 43 0.25
22 44 0.12
22 45 0.15
22 46 0.11
22 47 0.14
22 48 0.12
22 49 0.19
22 50 0.11
22 51 0.36
22 52 0.09
22 53 0.14
22 54 0.09
22 55 0.15
22 56 0.08
22 57 0.14
22 58 0.07
22 59 0.16
22 60 0.10
22 61 0.15
22 62 0.09
22 63 0.17

23 0 0.08
23 1 0.15
23 2 0.17
23 3 0.17
23 4 0.10
23 5 0.15
23 6 0.13
23 7 0.40
23 8 0.12
23 9 0.14
23 10 0.11
23 11 0.07
23 12 0.15
23 13 0.10
23 14 0.18
23 15 0.08
23 16 0.15
23 17 0.16
23 18 0.16
23 19 0.23
23 20 0.07
23 21 0.15
23 22 0.15
23 23 1.00
23 24 0.08
23 25 0.13
23 26 0.08
23 27 0.14
23 28 0.06
23 29 0.18
23 30 0.11
23 31 0.21
23 32 0.11
23 33 0.14
23 34 0.12
23 35 0.12
23 36 0.11
23 37 0.16
23 38 0.10
23 39 0.14
23 40 0.08
23 41 0.13
23 42 0.10
23 43 0.11
23 44 0.08
23 45 0.18
23 46 0.09
23 47 0.11
23 48 0.11
23 49 0.16
23 50 0.08
23 51 0.16
23 52 0.09
23 53 0.37
23 54 0.11
23 55 0.15
23 56 0.08
23 57 0.13
23 58 0.09
23 59 0.15
23 60 0.09
23 61 0.19
23 62 0.09
23 63 0.12

24 0 0.23
24 1 0.08
24 2 0.08
24 3 0.05
24 4 0.21
24 5 0.07
24 6 0.08
24 7 0.11
24 8 0.41
24 9 0.10
24 10 0.11
24 11 0.15
24 12 0.08
24 13 0.18
24 14 0.08
24 15 0.19
24 16 0.08
24 17 0.09
24 18 0.10
24 19 0.08
24 20 0.22
24 21 0.08
24 22 0.09
24 23 0.08
24 24 1.00
24 25 0.09
24 26 0.19
24 27 0.09
24 28 0.13
24 29 0.10
24 30 0.17
24 31 0.08
24 32 0.21
24 33 0.06
24 34 0.16
24 35 0.11
24 36 0.17
24 37 0.10
24 38 0.19
24 39 0.05
24 40 0.18
24 41 0.08
24 42 0.16
24 43 0.06
24 44 0.17
24 45 0.07
24 46 0.20
24 47 0.05
24 48 0.17
24 49 0.10
24 50 0.18
24 51 0.07
24 52 0.18
24 53 0.10
24 54 0.29
24 55 0.10
24 56 0.14
24 57 0.05
24 58 0.16
24 59 0.12
24 60 0.19
24 61 0.08
24 62 0.21
24 63 0.08

25 0 0.08
25 1 0.21
25 2 0.09
25 3 0.14
25 4 0.08
25 5 0.20
25 6 0.12
25 7 0.17
25 8 0.10
25 9 0.34
25 10 0.14
25 11 0.11
25 12 0.14
25 13 0.09
25 14 0.14
25 15 0.10
25 16 0.21
25 17 0.17
25 18 0.16
25 19 0.16
25 20 0.06
25 21 0.19
25 22 0.15
25 23 0.13
25 24 0.09
25 25 1.00
25 26 0.06
25 27 0.13
25 28 0.07
25 29 0.14
25 30 0.08
25 31 0.13
25 32 0.07
25 33 0.19
25 34 0.08
25 35 0.14
25 36 0.08
25 37 0.16
25 38 0.04
25 39 0.18
25 40 0.10
25 41 0.14
25 42 0.08
25 43 0.14
25 44 0.08
25 45 0.15
25 46 0.09
25 47 0.16
25 48 0.10
25 49 0.15
25 50 0.09
25 51 0.15
25 52 0.10
25 53 0.15
25 54 0.12
25 55 0.32
25 56 0.06
25 57 0.14
25 58 0.06
25 59 0.11
25 60 0.08
25 61 0.14
25 62 0.06
25 63 0.25

26 0 0.16
26 1 0.08
26 2 0.06
26 3 0.08
26 4 0.16
26 5 0.06
26 6 0.08
26 7 0.11
26 8 0.13
26 9 0.09
26 10 0.06
26 11 0.12
26 12 0.09
26 13 0.13
26 14 0.09
26 15 0.18
26 16 0.04
26 17 0.05
26 18 0.07
26 19 0.10
26 20 0.12
26 21 0.07
26 22 0.05
26 23 0.08
26 24 0.19
26 25 0.06
26 26 1.00
26 27 0.07
26 28 0.14
26 29 0.09
26 30 0.09
26 31 0.07
26 32 0.14
26 33 0.08
26 34 0.15
26 35 0.08
26 36 0.16
26 37 0.09
26 38 0.16
26 39 0.06
26 40 0.16
26 41 0.09
26 42 0.17
26 43 0.06
26 44 0.14
26 45 0.09
26 46 0.15
26 47 0.06
26 48 0.21
26 49 0.09
26 50 0.16
26 51 0.08
26 52 0.11
26 53 0.10
26 54 0.15
26 55 0.07
26 56 0.32
26 57 0.08
26 58 0.14
26 59 0.12
26 60 0.15
26 61 0.10
26 62 0.15
26 63 0.07

27 0 0.09
27 1 0.14
27 2 0.18
27 3 0.15
27 4 0.11
27 5 0.15
27 6 0.15
27 7 0.12
27 8 0.10
27 9 0.16
27 10 0.44
27 11 0.13
27 12 0.20
27 13 0.10
27 14 0.17
27 15 0.07
27 16 0.15
27 17 0.16
27 18 0.15
27 19 0.14
27 20 0.09
27 21 0.18
27 22 0.14
27 23 0.14
27 24 0.09
27 25 0.13
27 26 0.07
27 27 1.00
27 28 0.11
27 29 0.19
27 30 0.09
27 31 0.16
27 32 0.07
27 33 0.15
27 34 0.08
27 35 0.18
27 36 0.07
27 37 0.17
27 38 0.07
27 39 0.13
27 40 0.09
27 41 0.20
27 42 0.08
27 43 0.15
27 44 0.07
27 45 0.12
27 46 0.08
27 47 0.16
27 48 0.09
27 49 0.24
27 50 0.10
27 51 0.18
27 52 0.11
27 53 0.17
27 54 0.06
27 55 0.15
27 56 0.09
27 57 0.40
27 58 0.09
27 59 0.17
27 60 0.07
27 61 0.15
27 62 0.08
27 63 0.15

28 0 0.12
28 1 0.07
28 2 0.07
28 3 0.11
28 4 0.14
28 5 0.08
28 6 0.11
28 7 0.08
28 8 0.11
28 9 0.11
28 10 0.09
28 11 0.40
28 12 0.10
28 13 0.16
28 14 0.10
28 15 0.14
28 16 0.05
28 17 0.09
28 18 0.07
28 19 0.11
28 20 0.20
28 21 0.11
28 22 0.10
28 23 0.06
28 24 0.13
28 25 0.07
28 26 0.14
28 27 0.11
28 28 1.00
28 29 0.09
28 30 0.17
28 31 0.07
28 32 0.17
28 33 0.07
28 34 0.18
28 35 0.11
28 36 0.16
28 37 0.10
28 38 0.13
28 39 0.08
28 40 0.16
28 41 0.09
28 42 0.19
28 43 0.09
28 44 0.11
28 45 0.08
28 46 0.14
28 47 0.09
28 48 0.14
28 49 0.07
28 50 0.23
28 51 0.07
28 52 0.17
28 53 0.11
28 54 0.11
28 55 0.07
28 56 0.16
28 57 0.09
28 58 0.35
28 59 0.10
28 60 0.16
28 61 0.09
28 62 0.18
28 63 0.09

29 0 0.10
29 1 0.11
29 2 0.17
29 3 0.14
29 4 0.09
29 5 0.19
29 6 0.19
29 7 0.18
29 8 0.10
29 9 0.13
29 10 0.17
29 11 0.10
29 12 0.38
29 13 0.09
29 14 0.14
29 15 0.08
29 16 0.15
29 17 0.20
29 18 0.16
29 19 0.14
29 20 0.10
29 21 0.20
29 22 0.20
29 23 0.18
29 24 0.10
29 25 0.14
29 26 0.09
29 27 0.19
29 28 0.09
29 29 1.00
29 30 0.10
29 31 0.11
29 32 0.08
29 33 0.13
29 34 0.09
29 35 0.23
29 36 0.11
29 37 0.16
29 38 0.09
29 39 0.17
29 40 0.13
29 41 0.16
29 42 0.07
29 43 0.16
29 44 0.12
29 45 0.14
29 46 0.10
29 47 0.13
29 48 0.09
29 49 0.18
29 50 0.10
29 51 0.18
29 52 0.11
29 53 0.14
29 54 0.09
29 55 0.14
29 56 0.10
29 57 0.17
29 58 0.08
29 59 0.39
29 60 0.10
29 61 0.13
29 62 0.07
29 63 0.16

30 0 0.12
30 1 0.08
30 2 0.10
30 3 0.09
30 4 0.15
30 5 0.11
30 6 0.09
30 7 0.14
30 8 0.16
30 9 0.08
30 10 0.11
30 11 0.15
30 12 0.09
30 13 0.37
30 14 0.10
30 15 0.13
30 16 0.09
30 17 0.09
30 18 0.10
30 19 0.09
30 20 0.14
30 21 0.11
30 22 0.10
30 23 0.11
30 24 0.17
30 25 0.08
30 26 0.09
30 27 0.09
30 28 0.17
30 29 0.10
30 30 1.00
30 31 0.09
30 32 0.17
30 33 0.10
30 34 0.16
30 35 0.10
30 36 0.21
30 37 0.11
30 38 0.17
30 39 0.08
30 40 0.15
30 41 0.12
30 42 0.14
30 43 0.10
30 44 0.16
30 45 0.13
30 46 0.14
30 47 0.10
30 48 0.15
30 49 0.09
30 50 0.17
30 51 0.12
30 52 0.20
30 53 0.12
30 54 0.12
30 55 0.06
30 56 0.14
30 57 0.10
30 58 0.15
30 59 0.11
30 60 0.37
30 61 0.11
30 62 0.12
30 63 0.08

31 0 0.06
31 1 0.13
31 2 0.13
31 3 0.16
31 4 0.09
31 5 0.16
31 6 0.12
31 7 0.23
31 8 0.05
31 9 0.15
31 10 0.14
31 11 0.07
31 12 0.11
31 13 0.08
31 14 0.36
31 15 0.07
31 16 0.15
31 17 0.12
31 18 0.16
31 19 0.17
31 20 0.08
31 21 0.13
31 22 0.16
31 23 0.21
31 24 0.08
31 25 0.13
31 26 0.07
31 27 0.16
31 28 0.07
31 29 0.11
31 30 0.09
31 31 1.00
31 32 0.10
31 33 0.15
31 34 0.07
31 35 0.10
31 36 0.06
31 37 0.21
31 38 0.05
31 39 0.12
31 40 0.07
31 41 0.14
31 42 0.06
31 43 0.15
31 44 0.07
31 45 0.18
31 46 0.09
31 47 0.12
31 48 0.04
31 49 0.14
31 50 0.06
31 51 0.12
31 52 0.07
31 53 0.21
31 54 0.07
31 55 0.15
31 56 0.07
31 57 0.13
31 58 0.06
31 59 0.12
31 60 0.10
31 61 0.39
31 62 0.09
31 63 0.15

32 0 0.42
32 1 0.12
32 2 0.11
32 3 0.12
32 4 0.18
32 5 0.08
32 6 0.09
32 7 0.09
32 8 0.21
32 9 0.11
32 10 0.10
32 11 0.15
32 12 0.09
32 13 0.13
32 14 0.11
32 15 0.42
32 16 0.10
32 17 0.07
32 18 0.09
32 19 0.12
32 20 0.20
32 21 0.11
32 22 0.07
32 23 0.11
32 24 0.21
32 25 0.07
32 26 0.14
32 27 0.07
32 28 0.17
32 29 0.08
32 30 0.17
32 31 0.10
32 32 1.00
32 33 0.09
32 34 0.16
32 35 0.09
32 36 0.16
32 37 0.13
32 38 0.20
32 39 0.08
32 40 0.14
32 41 0.06
32 42 0.13
32 43 0.07
32 44 0.13
32 45 0.06
32 46 0.16
32 47 0.07
32 48 0.11
32 49 0.09
32 50 0.14
32 51 0.08
32 52 0.14
32 53 0.09
32 54 0.22
32 55 0.07
32 56 0.14
32 57 0.05
32 58 0.17
32 59 0.12
32 60 0.15
32 61 0.11
32 62 0.37
32 63 0.08

33 0 0.09
33 1 0.43
33 2 0.12
33 3 0.18
33 4 0.09
33 5 0.18
33 6 0.13
33 7 0.17
33 8 0.09
33 9 0.25
33 10 0.12
33 11 0.09
33 12 0.14
33 13 0.09
33 14 0.16
33 15 0.09
33 16 0.36
33 17 0.21
33 18 0.13
33 19 0.17
33 20 0.06
33 21 0.20
33 22 0.14
33 23 0.14
33 24 0.06
33 25 0.19
33 26 0.08
33 27 0.15
33 28 0.07
33 29 0.13
33 30 0.10
33 31 0.15
33 32 0.09
33 33 1.00
33 34 0.09
33 35 0.15
33 36 0.08
33 37 0.17
33 38 0.07
33 39 0.24
33 40 0.09
33 41 0.19
33 42 0.10
33 43 0.14
33 44 0.13
33 45 0.13
33 46 0.09
33 47 0.18
33 48 0.09
33 49 0.15
33 50 0.09
33 51 0.15
33 52 0.07
33 53 0.14
33 54 0.09
33 55 0.18
33 56 0.09
33 57 0.16
33 58 0.10
33 59 0.12
33 60 0.10
33 61 0.17
33 62 0.06
33 63 0.33

34 0 0.15
34 1 0.07
34 2 0.11
34 3 0.08
34 4 0.16
34 5 0.09
34 6 0.06
34 7 0.10
34 8 0.13
34 9 0.09
34 10 0.07
34 11 0.21
34 12 0.11
34 13 0.16
34 14 0.15
34 15 0.14
34 16 0.08
34 17 0.08
34 18 0.11
34 19 0.08
34 20 0.17
34 21 0.10
34 22 0.07
34 23 0.12
34 24 0.16
34 25 0.08
34 26 0.15
34 27 0.08
34 28 0.18
34 29 0.09
34 30 0.16
34 31 0.07
34 32 0.16
34 33 0.09
34 34 1.00
34 35 0.09
34 36 0.17
34 37 0.11
34 38 0.16
34 39 0.07
34 40 0.14
34 41 0.08
34 42 0.20
34 43 0.09
34 44 0.15
34 45 0.08
34 46 0.16
34 47 0.08
34 48 0.12
34 49 0.11
34 50 0.16
34 51 0.12
34 52 0.16
34 53 0.13
34 54 0.15
34 55 0.10
34 56 0.19
34 57 0.09
34 58 0.22
34 59 0.09
34 60 0.17
34 61 0.11
34 62 0.16
34 63 0.06

35 0 0.11
35 1 0.15
35 2 0.17
35 3 0.18
35 4 0.08
35 5 0.15
35 6 0.16
35 7 0.14
35 8 0.10
35 9 0.17
35 10 0.14
35 11 0.11
35 12 0.21
35 13 0.10
35 14 0.12
35 15 0.08
35 16 0.14
35 17 0.16
35 18 0.18
35 19 0.16
35 20 0.10
35 21 0.18
35 22 0.21
35 23 0.12
35 24 0.11
35 25 0.14
35 26 0.08
35 27 0.18
35 28 0.11
35 29 0.23
35 30 0.10
35 31 0.10
35 32 0.09
35 33 0.15
35 34 0.09
35 35 1.00
35 36 0.12
35 37 0.15
35 38 0.10
35 39 0.17
35 40 0.09
35 41 0.15
35 42 0.13
35 43 0.19
35 44 0.09
35 45 0.15
35 46 0.10
35 47 0.14
35 48 0.11
35 49 0.16
35 50 0.11
35 51 0.18
35 52 0.08
35 53 0.15
35 54 0.10
35 55 0.16
35 56 0.08
35 57 0.19
35 58 0.10
35 59 0.24
35 60 0.10
35 61 0.15
35 62 0.08
35 63 0.16

36 0 0.14
36 1 0.11
36 2 0.12
36 3 0.11
36 4 0.19
36 5 0.10
36 6 0.12
36 7 0.10
36 8 0.14
36 9 0.13
36 10 0.10
36 11 0.14
36 12 0.10
36 13 0.22
36 14 0.09
36 15 0.15
36 16 0.08
36 17 0.10
36 18 0.12
36 19 0.10
36 20 0.17
36 21 0.11
36 22 0.11
36 23 0.11
36 24 0.17
36 25 0.08
36 26 0.16
36 27 0.07
36 28 0.16
36 29 0.11
36 30 0.21
36 31 0.06
36 32 0.16
36 33 0.08
36 34 0.17
36 35 0.12
36 36 1.00
36 37 0.13
36 38 0.18
36 39 0.11
36 40 0.16
36 41 0.09
36 42 0.18
36 43 0.09
36 44 0.20
36 45 0.08
36 46 0.16
36 47 0.11
36 48 0.13
36 49 0.10
36 50 0.15
36 51 0.11
36 52 0.20
36 53 0.10
36 54 0.15
36 55 0.10
36 56 0.15
36 57 0.10
36 58 0.19
36 59 0.10
36 60 0.25
36 61 0.10
36 62 0.17
36 63 0.09

37 0 0.11
37 1 0.13
37 2 0.14
37 3 0.20
37 4 0.10
37 5 0.15
37 6 0.16
37 7 0.19
37 8 0.08
37 9 0.16
37 10 0.15
37 11 0.11
37 12 0.17
37 13 0.11
37 14 0.22
37 15 0.10
37 16 0.14
37 17 0.16
37 18 0.13
37 19 0.22
37 20 0.07
37 21 0.14
37 22 0.16
37 23 0.16
37 24 0.10
37 25 0.16
37 26 0.09
37 27 0.17
37 28 0.10
37 29 0.16
37 30 0.11
37 31 0.21
37 32 0.13
37 33 0.17
37 34 0.11
37 35 0.15
37 36 0.13
37 37 1.00
37 38 0.08
37 39 0.15
37 40 0.12
37 41 0.17
37 42 0.09
37 43 0.17
37 44 0.11
37 45 0.21
37 46 0.09
37 47 0.15
37 48 0.06
37 49 0.16
37 50 0.09
37 51 0.19
37 52 0.10
37 53 0.19
37 54 0.08
37 55 0.16
37 56 0.10
37 57 0.16
37 58 0.11
37 59 0.17
37 60 0.08
37 61 0.23
37 62 0.10
37 63 0.17

38 0 0.17
38 1 0.08
38 2 0.11
38 3 0.07
38 4 0.20
38 5 0.10
38 6 0.10
38 7 0.11
38 8 0.17
38 9 0.07
38 10 0.09
38 11 0.12
38 12 0.06
38 13 0.15
38 14 0.10
38 15 0.17
38 16 0.07
38 17 0.09
38 18 0.08
38 19 0.09
38 20 0.17
38 21 0.10
38 22 0.06
38 23 0.10
38 24 0.19
38 25 0.04
38 26 0.16
38 27 0.07
38 28 0.13
38 29 0.09
38 30 0.17
38 31 0.05
38 32 0.20
38 33 0.07
38 34 0.16
38 35 0.10
38 36 0.18
38 37 0.08
38 38 1.00
38 39 0.07
38 40 0.15
38 41 0.08
38 42 0.13
38 43 0.08
38 44 0.15
38 45 0.08
38 46 0.20
38 47 0.07
38 48 0.11
38 49 0.07
38 50 0.14
38 51 0.06
38 52 0.16
38 53 0.11
38 54 0.14
38 55 0.07
38 56 0.16
38 57 0.06
38 58 0.12
38 59 0.09
38 60 0.16
38 61 0.09
38 62 0.16
38 63 0.09

39 0 0.08
39 1 0.21
39 2 0.16
39 3 0.15
39 4 0.07
39 5 0.24
39 6 0.13
39 7 0.13
39 8 0.11
39 9 0.21
39 10 0.13
39 11 0.07
39 12 0.17
39 13 0.09
39 14 0.10
39 15 0.08
39 16 0.21
39 17 0.38
39 18 0.15
39 19 0.16
39 20 0.10
39 21 0.20
39 22 0.17
39 23 0.14
39 24 0.05
39 25 0.18
39 26 0.06
39 27 0.13
39 28 0.08
39 29 0.17
39 30 0.08
39 31 0.12
39 32 0.08
39 33 0.24
39 34 0.07
39 35 0.17
39 36 0.11
39 37 0.15
39 38 0.07
39 39 1.00
39 40 0.09
39 41 0.15
39 42 0.08
39 43 0.16
39 44 0.08
39 45 0.11
39 46 0.07
39 47 0.17
39 48 0.09
39 49 0.11
39 50 0.09
39 51 0.14
39 52 0.10
39 53 0.16
39 54 0.10
39 55 0.18
39 56 0.07
39 57 0.13
39 58 0.07
39 59 0.18
39 60 0.09
39 61 0.13
39 62 0.09
39 63 0.20

40 0 0.13
40 1 0.10
40 2 0.12
40 3 0.10
40 4 0.16
40 5 0.07
40 6 0.11
40 7 0.08
40 8 0.15
40 9 0.09
40 10 0.10
40 11 0.17
40 12 0.08
40 13 0.15
40 14 0.10
40 15 0.20
40 16 0.09
40 17 0.11
40 18 0.12
40 19 0.08
40 20 0.15
40 21 0.09
40 22 0.08
40 23 0.08
40 24 0.18
40 25 0.10
40 26 0.16
40 27 0.09
40 28 0.16
40 29 0.13
40 30 0.15
40 31 0.07
40 32 0.14
40 33 0.09
40 34 0.14
40 35 0.09
40 36 0.16
40 37 0.12
40 38 0.15
40 39 0.09
40 40 1.00
40 41 0.09
40 42 0.11
40 43 0.11
40 44 0.11
40 45 0.08
40 46 0.17
40 47 0.07
40 48 0.20
40 49 0.10
40 50 0.17
40 51 0.07
40 52 0.17
40 53 0.10
40 54 0.17
40 55 0.06
40 56 0.14
40 57 0.11
40 58 0.14
40 59 0.10
40 60 0.14
40 61 0.09
40 62 0.16
40 63 0.08

41 0 0.08
41 1 0.15
41 2 0.17
41 3 0.16
41 4 0.07
41 5 0.15
41 6 0.16
41 7 0.15
41 8 0.10
41 9 0.12
41 10 0.19
41 11 0.09
41 12 0.17
41 13 0.06
41 14 0.17
41 15 0.06
41 16 0.16
41 17 0.15
41 18 0.17
41 19 0.15
41 20 0.06
41 21 0.14
41 22 0.18
41 23 0.13
41 24 0.08
41 25 0.14
41 26 0.09
41 27 0.20
41 28 0.09
41 29 0.16
41 30 0.12
41 31 0.14
41 32 0.06
41 33 0.19
41 34 0.08
41 35 0.15
41 36 0.09
41 37 0.17
41 38 0.08
41 39 0.15
41 40 0.09
41 41 1.00
41 42 0.09
41 43 0.20
41 44 0.09
41 45 0.12
41 46 0.11
41 47 0.18
41 48 0.07
41 49 0.22
41 50 0.07
41 51 0.18
41 52 0.10
41 53 0.17
41 54 0.09
41 55 0.13
41 56 0.10
41 57 0.19
41 58 0.08
41 59 0.16
41 60 0.13
41 61 0.16
41 62 0.08
41 63 0.15

42 0 0.14
42 1 0.10
42 2 0.08
42 3 0.11
42 4 0.14
42 5 0.08
42 6 0.09
42 7 0.11
42 8 0.14
42 9 0.10
42 10 0.09
42 11 0.18
42 12 0.08
42 13 0.15
42 14 0.09
42 15 0.14
42 16 0.07
42 17 0.08
42 18 0.09
42 19 0.07
42 20 0.17
42 21 0.07
42 22 0.09
42 23 0.10
42 24 0.16
42 25 0.08
42 26 0.17
42 27 0.08
42 28 0.19
42 29 0.07
42 30 0.14
42 31 0.06
42 32 0.13
42 33 0.10
42 34 0.20
42 35 0.13
42 36 0.18
42 37 0.09
42 38 0.13
42 39 0.08
42 40 0.11
42 41 0.09
42 42 1.00
42 43 0.09
42 44 0.17
42 45 0.08
42 46 0.14
42 47 0.09
42 48 0.15
42 49 0.07
42 50 0.15
42 51 0.09
42 52 0.15
42 53 0.10
42 54 0.14
42 55 0.09
42 56 0.17
42 57 0.12
42 58 0.17
42 59 0.08
42 60 0.16
42 61 0.10
42 62 0.19
42 63 0.08

43 0 0.08
43 1 0.12
43 2 0.40
43 3 0.21
43 4 0.07
43 5 0.16
43 6 0.18
43 7 0.12
43 8 0.08
43 9 0.12
43 10 0.13
43 11 0.12
43 12 0.19
43 13 0.08
43 14 0.16
43 15 0.09
43 16 0.12
43 17 0.17
43 18 0.38
43 19 0.17
43 20 0.10
43 21 0.15
43 22 0.25
43 23 0.11
43 24 0.06
43 25 0.14
43 26 0.06
43 27 0.15
43 28 0.09
43 29 0.16
43 30 0.10
43 31 0.15
43 32 0.07
43 33 0.14
43 34 0.09
43 35 0.19
43 36 0.09
43 37 0.17
43 38 0.08
43 39 0.16
43 40 0.11
43 41 0.20
43 42 0.09
43 43 1.00
43 44 0.10
43 45 0.17
43 46 0.09
43 47 0.11
43 48 0.09
43 49 0.18
43 50 0.10
43 51 0.20
43 52 0.10
43 53 0.15
43 54 0.09
43 55 0.12
43 56 0.08
43 57 0.14
43 58 0.06
43 59 0.15
43 60 0.08
43 61 0.15
43 62 0.07
43 63 0.14

44 0 0.19
44 1 0.08
44 2 0.13
44 3 0.11
44 4 0.16
44 5 0.09
44 6 0.10
44 7 0.12
44 8 0.14
44 9 0.11
44 10 0.08
44 11 0.14
44 12 0.09
44 13 0.18
44 14 0.08
44 15 0.13
44 16 0.10
44 17 0.08
44 18 0.11
44 19 0.11
44 20 0.14
44 21 0.08
44 22 0.12
44 23 0.08
44 24 0.17
44 25 0.08
44 26 0.14
44 27 0.07
44 28 0.11
44 29 0.12
44 30 0.16
44 31 0.07
44 32 0.13
44 33 0.13
44 34 0.15
44 35 0.09
44 36 0.20
44 37 0.11
44 38 0.15
44 39 0.08
44 40 0.11
44 41 0.09
44 42 0.17
44 43 0.10
44 44 1.00
44 45 0.10
44 46 0.17
44 47 0.09
44 48 0.15
44 49 0.07
44 50 0.16
44 51 0.09
44 52 0.22
44 53 0.09
44 54 0.13
44 55 0.07
44 56 0.14
44 57 0.07
44 58 0.14
44 59 0.07
44 60 0.17
44 61 0.09
44 62 0.12
44 63 0.10

45 0 0.06
45 1 0.15
45 2 0.17
45 3 0.37
45 4 0.08
45 5 0.14
45 6 0.17
45 7 0.21
45 8 0.09
45 9 0.15
45 10 0.13
45 11 0.07
45 12 0.17
45 13 0.08
45 14 0.16
45 15 0.08
45 16 0.15
45 17 0.15
45 18 0.16
45 19 0.30
45 20 0.09
45 21 0.19
45 22 0.15
45 23 0.18
45 24 0.07
45 25 0.15
45 26 0.09
45 27 0.12
45 28 0.08
45 29 0.14
45 30 0.13
45 31 0.18
45 32 0.06
45 33 0.13
45 34 0.08
45 35 0.15
45 36 0.08
45 37 0.21
45 38 0.08
45 39 0.11
45 40 0.08
45 41 0.12
45 42 0.08
45 43 0.17
45 44 0.10
45 45 1.00
45 46 0.08
45 47 0.16
45 48 0.08
45 49 0.17
45 50 0.09
45 51 0.16
45 52 0.10
45 53 0.25
45 54 0.10
45 55 0.15
45 56 0.08
45 57 0.17
45 58 0.10
45 59 0.14
45 60 0.11
45 61 0.13
45 62 0.09
45 63 0.13

46 0 0.16
46 1 0.12
46 2 0.09
46 3 0.09
46 4 0.39
46 5 0.11
46 6 0.09
46 7 0.10
46 8 0.20
46 9 0.08
46 10 0.10
46 11 0.12
46 12 0.09
46 13 0.13
46 14 0.09
46 15 0.16
46 16 0.12
46 17 0.12
46 18 0.12
46 19 0.08
46 20 0.36
46 21 0.09
46 22 0.11
46 23 0.09
46 24 0.20
46 25 0.09
46 26 0.15
46 27 0.08
46 28 0.14
46 29 0.10
46 30 0.14
46 31 0.09
46 32 0.16
46 33 0.09
46 34 0.16
46 35 0.10
46 36 0.16
46 37 0.09
46 38 0.20
46 39 0.07
46 40 0.17
46 41 0.11
46 42 0.14
46 43 0.09
46 44 0.17
46 45 0.08
46 46 1.00
46 47 0.09
46 48 0.16
46 49 0.11
46 50 0.11
46 51 0.10
46 52 0.18
46 53 0.10
46 54 0.20
46 55 0.10
46 56 0.13
46 57 0.09
46 58 0.15
46 59 0.11
46 60 0.15
46 61 0.08
46 62 0.15
46 63 0.11

47 0 0.06
47 1 0.17
47 2 0.14
47 3 0.15
47 4 0.09
47 5 0.41
47 6 0.11
47 7 0.10
47 8 0.06
47 9 0.23
47 10 0.12
47 11 0.09
47 12 0.17
47 13 0.09
47 14 0.15
47 15 0.07
47 16 0.17
47 17 0.21
47 18 0.13
47 19 0.14
47 20 0.08
47 21 0.32
47 22 0.14
47 23 0.11
47 24 0.05
47 25 0.16
47 26 0.06
47 27 0.16
47 28 0.09
47 29 0.13
47 30 0.10
47 31 0.12
47 32 0.07
47 33 0.18
47 34 0.08
47 35 0.14
47 36 0.11
47 37 0.15
47 38 0.07
47 39 0.17
47 40 0.07
47 41 0.18
47 42 0.09
47 43 0.11
47 44 0.09
47 45 0.16
47 46 0.09
47 47 1.00
47 48 0.06
47 49 0.13
47 50 0.08
47 51 0.15
47 52 0.08
47 53 0.16
47 54 0.08
47 55 0.19
47 56 0.08
47 57 0.18
47 58 0.09
47 59 0.14
47 60 0.08
47 61 0.14
47 62 0.09
47 63 0.16

48 0 0.14
48 1 0.08
48 2 0.10
48 3 0.10
48 4 0.14
48 5 0.08
48 6 0.09
48 7 0.09
48 8 0.15
48 9 0.09
48 10 0.09
48 11 0.16
48 12 0.08
48 13 0.12
48 14 0.09
48 15 0.14
48 16 0.11
48 17 0.13
48 18 0.08
48 19 0.08
48 20 0.14
48 21 0.09
48 22 0.12
48 23 0.11
48 24 0.17
48 25 0.10
48 26 0.21
48 27 0.09
48 28 0.14
48 29 0.09
48 30 0.15
48 31 0.04
48 32 0.11
48 33 0.09
48 34 0.12
48 35 0.11
48 36 0.13
48 37 0.06
48 38 0.11
48 39 0.09
48 40 0.20
48 41 0.07
48 42 0.15
48 43 0.09
48 44 0.15
48 45 0.08
48 46 0.16
48 47 0.06
48 48 1.00
48 49 0.09
48 50 0.18
48 51 0.11
48 52 0.12
48 53 0.10
48 54 0.15
48 55 0.07
48 56 0.22
48 57 0.10
48 58 0.13
48 59 0.09
48 60 0.14
48 61 0.10
48 62 0.14
48 63 0.10

49 0 0.10
49 1 0.15
49 2 0.14
49 3 0.16
49 4 0.10
49 5 0.17
49 6 0.14
49 7 0.13
49 8 0.08
49 9 0.11
49 10 0.21
49 11 0.08
49 12 0.13
49 13 0.10
49 14 0.17
49 15 0.09
49 16 0.13
49 17 0.17
49 18 0.16
49 19 0.15
49 20 0.11
49 21 0.14
49 22 0.19
49 23 0.16
49 24 0.10
49 25 0.15
49 26 0.09
49 27 0.24
49 28 0.07
49 29 0.18
49 30 0.09
49 31 0.14
49 32 0.09
49 33 0.15
49 34 0.11
49 35 0.16
49 36 0.10
49 37 0.16
49 38 0.07
49 39 0.11
49 40 0.10
49 41 0.22
49 42 0.07
49 43 0.18
49 44 0.07
49 45 0.17
49 46 0.11
49 47 0.13
49 48 0.09
49 49 1.00
49 50 0.09
49 51 0.15
49 52 0.09
49 53 0.18
49 54 0.09
49 55 0.15
49 56 0.10
49 57 0.25
49 58 0.08
49 59 0.14
49 60 0.10
49 61 0.14
49 62 0.07
49 63 0.17

50 0 0.15
50 1 0.09
50 2 0.11
50 3 0.08
50 4 0.13
50 5 0.07
50 6 0.09
50 7 0.09
50 8 0.17
50 9 0.09
50 10 0.09
50 11 0.23
50 12 0.10
50 13 0.16
50 14 0.08
50 15 0.16
50 16 0.08
50 17 0.11
50 18 0.12
50 19 0.10
50 20 0.14
50 21 0.06
50 22 0.11
50 23 0.08
50 24 0.18
50 25 0.09
50 26 0.16
50 27 0.10
50 28 0.23
50 29 0.10
50 30 0.17
50 31 0.06
50 32 0.14
50 33 0.09
50 34 0.16
50 35 0.11
50 36 0.15
50 37 0.09
50 38 0.14
50 39 0.09
50 40 0.17
50 41 0.07
50 42 0.15
50 43 0.10
50 44 0.16
50 45 0.09
50 46 0.11
50 47 0.08
50 48 0.18
50 49 0.09
50 50 1.00
50 51 0.10
50 52 0.19
50 53 0.07
50 54 0.15
50 55 0.08
50 56 0.17
50 57 0.08
50 58 0.18
50 59 0.11
50 60 0.20
50 61 0.09
50 62 0.13
50 63 0.10

51 0 0.08
51 1 0.14
51 2 0.19
51 3 0.16
51 4 0.06
51 5 0.14
51 6 0.38
51 7 0.18
51 8 0.11
51 9 0.11
51 10 0.11
51 11 0.11
51 12 0.21
51 13 0.08
51 14 0.16
51 15 0.10
51 16 0.14
51 17 0.14
51 18 0.18
51 19 0.15
51 20 0.07
51 21 0.13
51 22 0.36
51 23 0.16
51 24 0.07
51 25 0.15
51 26 0.08
51 27 0.18
51 28 0.07
51 29 0.18
51 30 0.12
51 31 0.12
51 32 0.08
51 33 0.15
51 34 0.12
51 35 0.18
51 36 0.11
51 37 0.19
51 38 0.06
51 39 0.14
51 40 0.07
51 41 0.18
51 42 0.09
51 43 0.20
51 44 0.09
51 45 0.16
51 46 0.10
51 47 0.15
51 48 0.11
51 49 0.15
51 50 0.10
51 51 1.00
51 52 0.10
51 53 0.17
51 54 0.08
51 55 0.12
51 56 0.10
51 57 0.15
51 58 0.08
51 59 0.20
51 60 0.07
51 61 0.16
51 62 0.09
51 63 0.16

52 0 0.15
52 1 0.06
52 2 0.09
52 3 0.10
52 4 0.16
52 5 0.09
52 6 0.09
52 7 0.11
52 8 0.17
52 9 0.06
52 10 0.10
52 11 0.15
52 12 0.09
52 13 0.22
52 14 0.09
52 15 0.16
52 16 0.08
52 17 0.11
52 18 0.10
52 19 0.08
52 20 0.18
52 21 0.09
52 22 0.09
52 23 0.09
52 24 0.18
52 25 0.10
52 26 0.11
52 27 0.11
52 28 0.17
52 29 0.11
52 30 0.20
52 31 0.07
52 32 0.14
52 33 0.07
52 34 0.16
52 35 0.08
52 36 0.20
52 37 0.10
52 38 0.16
52 39 0.10
52 40 0.17
52 41 0.10
52 42 0.15
52 43 0.10
52 44 0.22
52 45 0.10
52 46 0.18
52 47 0.08
52 48 0.12
52 49 0.09
52 50 0.19
52 51 0.10
52 52 1.00
52 53 0.11
52 54 0.19
52 55 0.08
52 56 0.13
52 57 0.08
52 58 0.19
52 59 0.08
52 60 0.25
52 61 0.09
52 62 0.15
52 63 0.07

53 0 0.11
53 1 0.16
53 2 0.15
53 3 0.21
53 4 0.11
53 5 0.14
53 6 0.14
53 7 0.44
53 8 0.10
53 9 0.15
53 10 0.13
53 11 0.10
53 12 0.17
53 13 0.08
53 14 0.21
53 15 0.07
53 16 0.13
53 17 0.15
53 18 0.10
53 19 0.25
53 20 0.10
53 21 0.15
53 22 0.14
53 23 0.37
53 24 0.10
53 25 0.15
53 26 0.10
53 27 0.17
53 28 0.11
53 29 0.14
53 30 0.12
53 31 0.21
53 32 0.09
53 33 0.14
53 34 0.13
53 35 0.15
53 36 0.10
53 37 0.19
53 38 0.11
53 39 0.16
53 40 0.10
53 41 0.17
53 42 0.10
53 43 0.15
53 44 0.09
53 45 0.25
53 46 0.10
53 47 0.16
53 48 0.10
53 49 0.18
53 50 0.07
53 51 0.17
53 52 0.11
53 53 1.00
53 54 0.10
53 55 0.16
53 56 0.09
53 57 0.15
53 58 0.09
53 59 0.16
53 60 0.10
53 61 0.20
53 62 0.11
53 63 0.14

54 0 0.20
54 1 0.10
54 2 0.10
54 3 0.10
54 4 0.16
54 5 0.06
54 6 0.07
54 7 0.10
54 8 0.42
54 9 0.11
54 10 0.09
54 11 0.12
54 12 0.09
54 13 0.16
54 14 0.09
54 15 0.17
54 16 0.06
54 17 0.08
54 18 0.13
54 19 0.09
54 20 0.19
54 21 0.07
54 22 0.09
54 23 0.11
54 24 0.29
54 25 0.12
54 26 0.15
54 27 0.06
54 28 0.11
54 29 0.09
54 30 0.12
54 31 0.07
54 32 0.22
54 33 0.09
54 34 0.15
54 35 0.10
54 36 0.15
54 37 0.08
54 38 0.14
54 39 0.10
54 40 0.17
54 41 0.09
54 42 0.14
54 43 0.09
54 44 0.13
54 45 0.10
54 46 0.20
54 47 0.08
54 48 0.15
54 49 0.09
54 50 0.15
54 51 0.08
54 52 0.19
54 53 0.10
54 54 1.00
54 55 0.10
54 56 0.15
54 57 0.09
54 58 0.10
54 59 0.08
54 60 0.17
54 61 0.11
54 62 0.20
54 63 0.08

55 0 0.10
55 1 0.22
55 2 0.10
55 3 0.13
55 4 0.06
55 5 0.22
55 6 0.11
55 7 0.16
55 8 0.08
55 9 0.42
55 10 0.14
55 11 0.10
55 12 0.13
55 13 0.10
55 14 0.17
55 15 0.08
55 16 0.21
55 17 0.18
55 18 0.11
55 19 0.10
55 20 0.08
55 21 0.19
55 22 0.15
55 23 0.15
55 24 0.10
55 25 0.32
55 26 0.07
55 27 0.15
55 28 0.07
55 29 0.14
55 30 0.06
55 31 0.15
55 32 0.07
55 33 0.18
55 34 0.10
55 35 0.16
55 36 0.10
55 37 0.16
55 38 0.07
55 39 0.18
55 40 0.06
55 41 0.13
55 42 0.09
55 43 0.12
55 44 0.07
55 45 0.15
55 46 0.10
55 47 0.19
55 48 0.07
55 49 0.15
55 50 0.08
55 51 0.12
55 52 0.08
55 53 0.16
55 54 0.10
55 55 1.00
55 56 0.04
55 57 0.17
55 58 0.07
55 59 0.11
55 60 0.06
55 61 0.14
55 62 0.06
55 63 0.22

56 0 0.16
56 1 0.10
56 2 0.09
56 3 0.08
56 4 0.15
56 5 0.08
56 6 0.08
56 7 0.09
56 8 0.15
56 9 0.08
56 10 0.09
56 11 0.16
56 12 0.09
56 13 0.12
56 14 0.11
56 15 0.11
56 16 0.09
56 17 0.09
56 18 0.10
56 19 0.08
56 20 0.15
56 21 0.08
56 22 0.08
56 23 0.08
56 24 0.14
56 25 0.06
56 26 0.32
56 27 0.09
56 28 0.16
56 29 0.10
56 30 0.14
56 31 0.07
56 32 0.14
56 33 0.09
56 34 0.19
56 35 0.08
56 36 0.15
56 37 0.10
56 38 0.16
56 39 0.07
56 40 0.14
56 41 0.10
56 42 0.17
56 43 0.08
56 44 0.14
56 45 0.08
56 46 0.13
56 47 0.08
56 48 0.22
56 49 0.10
56 50 0.17
56 51 0.10
56 52 0.13
56 53 0.09
56 54 0.15
56 55 0.04
56 56 1.00
56 57 0.11
56 58 0.11
56 59 0.10
56 60 0.15
56 61 0.07
56 62 0.17
56 63 0.11

57 0 0.07
57 1 0.14
57 2 0.13
57 3 0.15
57 4 0.07
57 5 0.15
57 6 0.12
57 7 0.14
57 8 0.07
57 9 0.20
57 10 0.44
57 11 0.09
57 12 0.16
57 13 0.09
57 14 0.12
57 15 0.07
57 16 0.15
57 17 0.15
57 18 0.16
57 19 0.17
57 20 0.10
57 21 0.13
57 22 0.14
57 23 0.13
57 24 0.05
57 25 0.14
57 26 0.08
57 27 0.40
57 28 0.09
57 29 0.17
57 30 0.10
57 31 0.13
57 32 0.05
57 33 0.16
57 34 0.09
57 35 0.19
57 36 0.10
57 37 0.16
57 38 0.06
57 39 0.13
57 40 0.11
57 41 0.19
57 42 0.12
57 43 0.14
57 44 0.07
57 45 0.17
57 46 0.09
57 47 0.18
57 48 0.10
57 49 0.25
57 50 0.08
57 51 0.15
57 52 0.08
57 53 0.15
57 54 0.09
57 55 0.17
57 56 0.11
57 57 1.00
57 58 0.10
57 59 0.20
57 60 0.09
57 61 0.13
57 62 0.09
57 63 0.14

58 0 0.12
58 1 0.05
58 2 0.09
58 3 0.09
58 4 0.17
58 5 0.06
58 6 0.08
58 7 0.10
58 8 0.13
58 9 0.09
58 10 0.08
58 11 0.36
58 12 0.08
58 13 0.18
58 14 0.10
58 15 0.14
58 16 0.11
58 17 0.10
58 18 0.08
58 19 0.08
58 20 0.18
58 21 0.08
58 22 0.07
58 23 0.09
58 24 0.16
58 25 0.06
58 26 0.14
58 27 0.09
58 28 0.35
58 29 0.08
58 30 0.15
58 31 0.06
58 32 0.17
58 33 0.10
58 34 0.22
58 35 0.10
58 36 0.19
58 37 0.11
58 38 0.12
58 39 0.07
58 40 0.14
58 41 0.08
58 42 0.17
58 43 0.06
58 44 0.14
58 45 0.10
58 46 0.15
58 47 0.09
58 48 0.13
58 49 0.08
58 50 0.18
58 51 0.08
58 52 0.19
58 53 0.09
58 54 0.10
58 55 0.07
58 56 0.11
58 57 0.10
58 58 1.00
58 59 0.11
58 60 0.17
58 61 0.09
58 62 0.17
58 63 0.06

59 0 0.10
59 1 0.12
59 2 0.17
59 3 0.16
59 4 0.07
59 5 0.13
59 6 0.18
59 7 0.15
59 8 0.10
59 9 0.14
59 10 0.16
59 11 0.10
59 12 0.40
59 13 0.08
59 14 0.14
59 15 0.11
59 16 0.12
59 17 0.19
59 18 0.17
59 19 0.13
59 20 0.10
59 21 0.17
59 22 0.16
59 23 0.15
59 24 0.12
59 25 0.11
59 26 0.12
59 27 0.17
59 28 0.10
59 29 0.39
59 30 0.11
59 31 0.12
59 32 0.12
59 33 0.12
59 34 0.09
59 35 0.24
59 36 0.10
59 37 0.17
59 38 0.09
59 39 0.18
59 40 0.10
59 41 0.16
59 42 0.08
59 43 0.15
59 44 0.07
59 45 0.14
59 46 0.11
59 47 0.14
59 48 0.09
59 49 0.14
59 50 0.11
59 51 0.20
59 52 0.08
59 53 0.16
59 54 0.08
59 55 0.11
59 56 0.10
59 57 0.20
59 58 0.11
59 59 1.00
59 60 0.08
59 61 0.13
59 62 0.09
59 63 0.16

60 0 0.12
60 1 0.11
60 2 0.09
60 3 0.09
60 4 0.16
60 5 0.10
60 6 0.09
60 7 0.09
60 8 0.19
60 9 0.08
60 10 0.08
60 11 0.17
60 12 0.11
60 13 0.38
60 14 0.09
60 15 0.16
60 16 0.07
60 17 0.10
60 18 0.11
60 19 0.10
60 20 0.18
60 21 0.11
60 22 0.10
60 23 0.09
60 24 0.19
60 25 0.08
60 26 0.15
60 27 0.07
60 28 0.16
60 29 0.10
60 30 0.37
60 31 0.10
60 32 0.15
60 33 0.10
60 34 0.17
60 35 0.10
60 36 0.25
60 37 0.08
60 38 0.16
60 39 0.09
60 40 0.14
60 41 0.13
60 42 0.16
60 43 0.08
60 44 0.17
60 45 0.11
60 46 0.15
60 47 0.08
60 48 0.14
60 49 0.10
60 50 0.20
60 51 0.07
60 52 0.25
60 53 0.10
60 54 0.17
60 55 0.06
60 56 0.15
60 57 0.09
60 58 0.17
60 59 0.08
60 60 1.00
60 61 0.10
60 62 0.17
60 63 0.07

61 0 0.10
61 1 0.14
61 2 0.16
61 3 0.14
61 4 0.09
61 5 0.16
61 6 0.14
61 7 0.21
61 8 0.10
61 9 0.16
61 10 0.12
61 11 0.09
61 12 0.12
61 13 0.11
61 14 0.46
61 15 0.11
61 16 0.15
61 17 0.14
61 18 0.16
61 19 0.17
61 20 0.09
61 21 0.14
61 22 0.15
61 23 0.19
61 24 0.08
61 25 0.14
61 26 0.10
61 27 0.15
61 28 0.09
61 29 0.13
61 30 0.11
61 31 0.39
61 32 0.11
61 33 0.17
61 34 0.11
61 35 0.15
61 36 0.10
61 37 0.23
61 38 0.09
61 39 0.13
61 40 0.09
61 41 0.16
61 42 0.10
61 43 0.15
61 44 0.09
61 45 0.13
61 46 0.08
61 47 0.14
61 48 0.10
61 49 0.14
61 50 0.09
61 51 0.16
61 52 0.09
61 53 0.20
61 54 0.11
61 55 0.14
61 56 0.07
61 57 0.13
61 58 0.09
61 59 0.13
61 60 0.10
61 61 1.00
61 62 0.12
61 63 0.16

62 0 0.39
62 1 0.08
62 2 0.11
62 3 0.12
62 4 0.17
62 5 0.10
62 6 0.11
62 7 0.09
62 8 0.22
62 9 0.09
62 10 0.11
62 11 0.14
62 12 0.10
62 13 0.16
62 14 0.11
62 15 0.37
62 16 0.09
62 17 0.09
62 18 0.09
62 19 0.10
62 20 0.21
62 21 0.09
62 22 0.09
62 23 0.09
62 24 0.21
62 25 0.06
62 26 0.15
62 27 0.08
62 28 0.18
62 29 0.07
62 30 0.12
62 31 0.09
62 32 0.37
62 33 0.06
62 34 0.16
62 35 0.08
62 36 0.17
62 37 0.10
62 38 0.16
62 39 0.09
62 40 0.16
62 41 0.08
62 42 0.19
62 43 0.07
62 44 0.12
62 45 0.09
62 46 0.15
62 47 0.09
62 48 0.14
62 49 0.07
62 50 0.13
62 51 0.09
62 52 0.15
62 53 0.11
62 54 0.20
62 55 0.06
62 56 0.17
62 57 0.09
62 58 0.17
62 59 0.09
62 60 0.17
62 61 0.12
62 62 1.00
62 63 0.06

63 0 0.08
63 1 0.38
63 2 0.11
63 3 0.16
63 4 0.09
63 5 0.21
63 6 0.13
63 7 0.13
63 8 0.08
63 9 0.24
63 10 0.12
63 11 0.08
63 12 0.12
63 13 0.07
63 14 0.15
63 15 0.08
63 16 0.41
63 17 0.20
63 18 0.11
63 19 0.16
63 20 0.07
63 21 0.20
63 22 0.17
63 23 0.12
63 24 0.08
63 25 0.25
63 26 0.07
63 27 0.15
63 28 0.09
63 29 0.16
63 30 0.08
63 31 0.15
63 32 0.08
63 33 0.33
63 34 0.06
63 35 0.16
63 36 0.09
63 37 0.17
63 38 0.09
63 39 0.20
63 40 0.08
63 41 0.15
63 42 0.08
63 43 0.14
63 44 0.10
63 45 0.13
63 46 0.11
63 47 0.16
63 48 0.10
63 49 0.17
63 50 0.10
63 51 0.16
63 52 0.07
63 53 0.14
63 54 0.08
63 55 0.22
63 56 0.11
63 57 0.14
63 58 0.06
63 59 0.16
63 60 0.07
63 61 0.16
63 62 0.06
63 63 1.00



==> figures/data/histNonSyst120.dat <==
-118.454544 0.000020
-115.786064 0.000020
-113.117583 0.000070
-110.449102 0.000040
-107.780621 0.000120
-105.112141 0.000260
-102.443660 0.000200
-99.775179 0.000360
-97.106699 0.000290
-94.438218 0.000410
-91.769737 0.000480
-89.101257 0.000500
-86.432776 0.000560
-83.764295 0.000400
-81.095815 0.000270
-78.427334 0.000160
-75.758853 0.000210
-73.090373 0.000100
-70.421892 0.000030
-67.753411 0.000030
-65.084931 0.000010
-62.416450 0.000000
-59.747969 0.000000
-57.079489 0.000000
-54.411008 0.000000
-51.742527 0.000000
-49.074046 0.000000
-46.405566 0.000000
-43.737085 0.000000
-41.068604 0.000000
-38.400124 0.000000
-35.731643 0.000000
-33.063162 0.000000
-30.394682 0.000000
-27.726201 0.000000
-25.057720 0.000000
-22.389240 0.000000
-19.720759 0.000000
-17.052278 0.000000
-14.383798 0.000000
-11.715317 0.000000
-9.046836 0.000000
-6.378356 0.000000
-3.709875 0.000000
-1.041394 0.000000
1.627087 0.000000
4.295567 0.000000
6.964048 0.000000
9.632529 0.000000
12.301009 0.000000
14.969490 0.000000
17.637971 0.000000
20.306451 0.000000
22.974932 0.000000
25.643413 0.000000
28.311893 0.000000
30.980374 0.000000
33.648855 0.000000
36.317335 0.000000
38.985816 0.000000
41.654297 0.000000
44.322777 0.000000
46.991258 0.000000
49.659739 0.000000
52.328220 0.000000
54.996700 0.000000
57.665181 0.000000
60.333662 0.000000
63.002142 0.000000
65.670623 0.000030
68.339104 0.000060
71.007584 0.000150
73.676065 0.000210
76.344546 0.000490
79.013026 0.001010
81.681507 0.002000
84.349988 0.003390
87.018468 0.006440
89.686949 0.011340
92.355430 0.019680
95.023910 0.030000
97.692391 0.045970
100.360872 0.066160
103.029352 0.083300
105.697833 0.100570
108.366314 0.109890
111.034795 0.112620
113.703275 0.106290
116.371756 0.090640
119.040237 0.073080
121.708717 0.053080
124.377198 0.035340
127.045679 0.021520
129.714159 0.011810
132.382640 0.005360
135.051121 0.003090
137.719601 0.001210
140.388082 0.000520
143.056563 0.000160
145.725043 0.000050


==> figures/data/histNonSyst128.dat <==
-270.951691 0.000030
-264.934608 0.000030
-258.917525 0.000030
-252.900442 0.000120
-246.883359 0.000170
-240.866276 0.000180
-234.849193 0.000360
-228.832110 0.000460
-222.815027 0.000430
-216.797944 0.000380
-210.780861 0.000350
-204.763778 0.000140
-198.746695 0.000120
-192.729612 0.000020
-186.712529 0.000010
-180.695446 0.000000
-174.678363 0.000000
-168.661279 0.000000
-162.644196 0.000000
-156.627113 0.000000
-150.610030 0.000000
-144.592947 0.000000
-138.575864 0.000000
-132.558781 0.000000
-126.541698 0.000000
-120.524615 0.000000
-114.507532 0.000000
-108.490449 0.000000
-102.473366 0.000000
-96.456283 0.000000
-90.439200 0.000000
-84.422117 0.000000
-78.405034 0.000000
-72.387951 0.000000
-66.370868 0.000000
-60.353785 0.000000
-54.336702 0.000000
-48.319619 0.000000
-42.302535 0.000000
-36.285452 0.000000
-30.268369 0.000000
-24.251286 0.000000
-18.234203 0.000000
-12.217120 0.000000
-6.200037 0.000000
-0.182954 0.000000
5.834129 0.000000
11.851212 0.000000
17.868295 0.000000
23.885378 0.000000
29.902461 0.000000
35.919544 0.000000
41.936627 0.000000
47.953710 0.000000
53.970793 0.000000
59.987876 0.000000
66.004959 0.000000
72.022042 0.000000
78.039125 0.000000
84.056209 0.000000
90.073292 0.000000
96.090375 0.000000
102.107458 0.000000
108.124541 0.000000
114.141624 0.000000
120.158707 0.000000
126.175790 0.000000
132.192873 0.000000
138.209956 0.000000
144.227039 0.000000
150.244122 0.000000
156.261205 0.000000
162.278288 0.000000
168.295371 0.000000
174.312454 0.000000
180.329537 0.000050
186.346620 0.000100
192.363703 0.000290
198.380786 0.000680
204.397869 0.001630
210.414953 0.003590
216.432036 0.008050
222.449119 0.016770
228.466202 0.034080
234.483285 0.058190
240.500368 0.092270
246.517451 0.123770
252.534534 0.145000
258.551617 0.146830
264.568700 0.130180
270.585783 0.099390
276.602866 0.066050
282.619949 0.038720
288.637032 0.019130
294.654115 0.008170
300.671198 0.002880
306.688281 0.000920
312.705364 0.000290
318.722447 0.000110
324.739530 0.000030


==> figures/data/histSyst120.dat <==
-114.623718 0.000040
-111.953296 0.000060
-109.282875 0.000060
-106.612453 0.000130
-103.942031 0.000200
-101.271609 0.000110
-98.601187 0.000230
-95.930765 0.000300
-93.260343 0.000240
-90.589922 0.000280
-87.919500 0.000260
-85.249078 0.000340
-82.578656 0.000200
-79.908234 0.000100
-77.237812 0.000060
-74.567390 0.000020
-71.896969 0.000050
-69.226547 0.000030
-66.556125 0.000000
-63.885703 0.000010
-61.215281 0.000000
-58.544859 0.000000
-55.874437 0.000000
-53.204016 0.000000
-50.533594 0.000000
-47.863172 0.000000
-45.192750 0.000000
-42.522328 0.000000
-39.851906 0.000000
-37.181484 0.000000
-34.511063 0.000000
-31.840641 0.000000
-29.170219 0.000000
-26.499797 0.000000
-23.829375 0.000000
-21.158953 0.000000
-18.488531 0.000000
-15.818110 0.000000
-13.147688 0.000000
-10.477266 0.000000
-7.806844 0.000000
-5.136422 0.000000
-2.466000 0.000000
0.204422 0.000000
2.874843 0.000000
5.545265 0.000000
8.215687 0.000000
10.886109 0.000000
13.556531 0.000000
16.226953 0.000000
18.897375 0.000000
21.567796 0.000000
24.238218 0.000000
26.908640 0.000000
29.579062 0.000000
32.249484 0.000000
34.919906 0.000000
37.590328 0.000000
40.260749 0.000000
42.931171 0.000000
45.601593 0.000000
48.272015 0.000000
50.942437 0.000000
53.612859 0.000000
56.283281 0.000000
58.953702 0.000000
61.624124 0.000010
64.294546 0.000030
66.964968 0.000050
69.635390 0.000100
72.305812 0.000200
74.976234 0.000440
77.646655 0.000800
80.317077 0.001510
82.987499 0.003260
85.657921 0.005020
88.328343 0.009140
90.998765 0.015610
93.669187 0.025370
96.339608 0.038140
99.010030 0.054730
101.680452 0.076730
104.350874 0.092500
107.021296 0.105400
109.691718 0.111500
112.362140 0.110470
115.032561 0.098330
117.702983 0.082260
120.373405 0.062410
123.043827 0.043480
125.714249 0.027520
128.384671 0.016340
131.055093 0.008670
133.725514 0.004240
136.395936 0.001800
139.066358 0.000840
141.736780 0.000210
144.407202 0.000110
147.077624 0.000020
149.748046 0.000040


==> figures/data/histSyst128.dat <==
-276.414235 0.000020
-270.253052 0.000010
-264.091870 0.000030
-257.930688 0.000100
-251.769505 0.000170
-245.608323 0.000200
-239.447140 0.000280
-233.285958 0.000300
-227.124776 0.000330
-220.963593 0.000470
-214.802411 0.000420
-208.641229 0.000310
-202.480046 0.000180
-196.318864 0.000070
-190.157681 0.000020
-183.996499 0.000010
-177.835317 0.000000
-171.674134 0.000000
-165.512952 0.000000
-159.351769 0.000000
-153.190587 0.000000
-147.029405 0.000000
-140.868222 0.000000
-134.707040 0.000000
-128.545857 0.000000
-122.384675 0.000000
-116.223493 0.000000
-110.062310 0.000000
-103.901128 0.000000
-97.739945 0.000000
-91.578763 0.000000
-85.417581 0.000000
-79.256398 0.000000
-73.095216 0.000000
-66.934034 0.000000
-60.772851 0.000000
-54.611669 0.000000
-48.450486 0.000000
-42.289304 0.000000
-36.128122 0.000000
-29.966939 0.000000
-23.805757 0.000000
-17.644574 0.000000
-11.483392 0.000000
-5.322210 0.000000
0.838973 0.000000
7.000155 0.000000
13.161338 0.000000
19.322520 0.000000
25.483702 0.000000
31.644885 0.000000
37.806067 0.000000
43.967250 0.000000
50.128432 0.000000
56.289614 0.000000
62.450797 0.000000
68.611979 0.000000
74.773161 0.000000
80.934344 0.000000
87.095526 0.000000
93.256709 0.000000
99.417891 0.000000
105.579073 0.000000
111.740256 0.000000
117.901438 0.000000
124.062621 0.000000
130.223803 0.000000
136.384985 0.000000
142.546168 0.000000
148.707350 0.000000
154.868533 0.000000
161.029715 0.000000
167.190897 0.000000
173.352080 0.000010
179.513262 0.000020
185.674445 0.000110
191.835627 0.000270
197.996809 0.000680
204.157992 0.001620
210.319174 0.003370
216.480356 0.008670
222.641539 0.018280
228.802721 0.035670
234.963904 0.064420
241.125086 0.097430
247.286268 0.132250
253.447451 0.147840
259.608633 0.147430
265.769816 0.127480
271.930998 0.094230
278.092180 0.060190
284.253363 0.031850
290.414545 0.015460
296.575728 0.006430
302.736910 0.002400
308.898092 0.000700
315.059275 0.000170
321.220457 0.000070
327.381640 0.000020
333.542822 0.000010

